LoS+NLoS Holographic MIMO: Analysis and Application of Wavenumber-Division Multiplexing

Holographic multiple-input multiple-output (MIMO) enables electrically large continuous apertures, overcoming the physical scaling limits of conventional MIMO architectures with half-wavelength spacing. Their near-field operating regime requires channel models that jointly capture line-of-sight (LoS) and non-line-of-sight (NLoS) components in a physically consistent manner. Existing studies typically treat these components separately or rely on environment-specific multipath models. In this work, we present a comprehensive analysis of the wavenumber-division multiplexing (WDM) framework, originally proposed for purely LoS channels, applied to a unified electromagnetic (EM)-based LoS+NLoS channel model. We first formulate the EM-based channel model for holographic lines and then apply WDM to this model, enabling a comparison between the corresponding spatial-sampling-based and expansion-based formulations. Applying WDM to the NLoS component yields its angular-domain representation, enabling direct characterization through the power spectral factor and power spectral density. We further derive closed-form characterizations for isotropic and non-isotropic scattering, with the former recovering Jakes' isotropic model. Lastly, we evaluate the resulting degrees of freedom and ergodic capacity, showing that incorporating the NLoS component substantially improves the performance relative to the purely LoS case.

==> Results/files_txt/Eigen_HLoS_NLoS_Iso.txt <==
Var1,Normalized_Eigen_Values_Hankel_dB,NLoSEigen_dB,LoSNLoSEigen_dB
1,91.5539179360465,35.8174598794425,91.5540933381611
2,91.5534141412672,34.8648918888686,91.5533508726626
3,91.5426275972319,33.9647941395912,91.5428685443868
4,91.5421149481593,33.1125462751038,91.5420746464867
5,91.5360081761343,31.8494542111866,91.5363539324352
6,91.5355063726063,31.4014834993302,91.5354948857028
7,91.5317919533662,31.0243436014542,91.5322799310838
8,91.5313209254388,30.7082521323872,91.5314055466551
9,91.5291297465029,30.4409666393425,91.5298912164276
10,91.5287154344519,30.1978452801478,91.5289417700253
11,91.5275911772495,29.981994895596,91.5279758853286
12,91.5272838257042,29.7841612500123,91.5267591552034
13,91.5269074381641,29.6001543581716,91.5249157556052
14,91.5080663267506,29.4286750475234,91.5079428411484
15,91.3184696287811,29.2705557809053,91.3184622864283
16,90.4503686064658,29.1115916202026,90.4503530717836
17,87.8999592374608,28.9683407271877,87.8999721140169
18,82.9598763600296,28.8373461231198,82.9598675708808
19,75.9560622382638,28.7050174627413,75.9562493462805
20,67.6487958309143,28.5839975623768,67.6491079680447
21,58.5135888773399,28.4668539780717,58.5162983685347
22,48.7511301740451,28.3474696353974,48.7834744120183
23,38.4530055229869,28.2360503060021,38.78530536424
24,27.6734919881812,28.1308659472645,30.8228201479203
25,16.4512291667935,28.0277282270243,29.4551463979253
26,4.81630578339944,27.9256918452596,29.161374851621
27,-7.20671288278543,27.8289574310347,28.9345396562076
28,-19.597180368959,27.7317380077455,28.7500544621268
29,-32.3377681728742,27.6372137078111,28.5822406526912
30,-45.4243883407737,27.5442716984979,28.4316053006004
31,-58.9795482509952,27.4557863507475,28.291428345446
32,-62.2674504659481,27.3657866629892,28.1608493292197
33,-62.9579481636436,27.2801894550959,28.0340238797253
34,-62.9822145216554,27.193967568663,27.9186257780473
35,-63.0942393158242,27.1100271186657,27.8063516462229
36,-63.3254926862395,27.0274640625126,27.6985757139074
37,-63.6294437181753,26.944436437669,27.5967705915153
38,-63.6653773317237,26.8643932028745,27.4960458926236
39,-63.7851561643539,26.7839948044506,27.3997398339213
40,-63.8742451213367,26.7078078708563,27.3004953225562
41,-64.0176584786592,26.6316274525742,27.2058365685024
42,-64.1774469255106,26.555353923535,27.1144874230835
43,-64.2452232863786,26.4786131443436,27.0217927522459
44,-64.3038881616064,26.4032041749193,26.9347213654167
45,-64.4285486658819,26.3292783109842,26.8497001444614
46,-64.4799224279302,26.2555930235376,26.764303639432
47,-64.5218883470414,26.1832012029115,26.6788890339423
48,-64.6350849224785,26.1126435205014,26.5965030027498
49,-64.6529850784721,26.0394347192861,26.5170060884067
50,-64.7668208395286,25.9673539902927,26.4352860621507
51,-64.7844053353179,25.8949586383113,26.3560980898452
52,-64.8800490971575,25.8268377325189,26.2771768930687
53,-64.8929940120888,25.7572479794248,26.2019689577812
54,-65.0302134290498,25.687798971751,26.1253803738816
55,-65.0694120651075,25.6194648614808,26.0521137871711
56,-65.1661111116495,25.5523072772353,25.9764427836222
57,-65.2027708447116,25.4831479090821,25.9015169306594
58,-65.2641077655991,25.4158356233202,25.8284078698879
59,-65.2860024713973,25.3471698275775,25.7556994881186
60,-65.3272129790978,25.2786990357975,25.6843406897058
61,-65.3507425932839,25.2130532797167,25.6110243546892
62,-65.4508458081056,25.1447162023783,25.538998262882
63,-65.4799377196424,25.0795224979207,25.4664954925551
64,-65.5481859867662,25.0117461382301,25.3962284264867
65,-65.5780920478162,24.9448488434639,25.3263177046087
66,-65.6378983577955,24.8793790304184,25.2570125723718
67,-65.6576466822684,24.8150755161229,25.1852184373074
68,-65.7142658069246,24.7458354733077,25.1156536177033
69,-65.7402830430953,24.6815512886685,25.0464438788856
70,-65.7724645735412,24.6156238014351,24.9783370354967
71,-65.8123896842051,24.5523798694462,24.9087450035151
72,-65.8531723259742,24.4867696934263,24.8388654436461
73,-65.8751554830646,24.4194609543734,24.7714382285277
74,-65.8809606831286,24.3541008530391,24.7019813771564
75,-65.9677674985868,24.2888873344513,24.6354937698871
76,-66.0039139084017,24.2229129407006,24.5664030620545
77,-66.0738316479122,24.1588017503809,24.499683184698
78,-66.0841143416286,24.0927958701622,24.431627534798
79,-66.1507837457743,24.0258233679889,24.3646572401224
80,-66.2172667408318,23.9616127273012,24.2952182134516
81,-66.2374276558618,23.8977392632116,24.2274334174983
82,-66.2796974522161,23.8311080818931,24.1587499853978
83,-66.2814866070666,23.7656913632842,24.0900661451162
84,-66.3063955658194,23.7003282070779,24.0220132019173
85,-66.3244623938855,23.6368297035129,23.9529257838147
86,-66.3869202622431,23.5711118261961,23.8848931466762
87,-66.3927158065007,23.5032957116579,23.8172964561246
88,-66.4187939472895,23.4383341178623,23.7493845891127
89,-66.4844254720159,23.3719016445826,23.6828688438492
90,-66.524407436101,23.3071379945742,23.6156631424305
91,-66.5974426891624,23.2408079278889,23.5482756116218
92,-66.6000108096283,23.1755330205403,23.4795347236437
93,-66.6101946055755,23.1081728185058,23.4108126807531
94,-66.6548429931953,23.0425542030382,23.3444649915947
95,-66.7292241114554,22.9763598321733,23.2756090852377
96,-66.7645290159422,22.9090199723913,23.2082789209406
97,-66.7972396072954,22.8405556825626,23.140211788347
98,-66.8471184196232,22.7757426478397,23.0695786153398
99,-66.8871731967507,22.7066510457756,22.9983668880615
100,-66.9041000660002,22.6387095206468,22.9309749394507
101,-66.9354615989062,22.5720942248065,22.8615562723066
102,-66.9766834370309,22.5030868151788,22.7919627831827
103,-67.0199496883272,22.4363857672934,22.7223823397365
104,-67.0611352921752,22.3682127240795,22.6523487910791
105,-67.1140303718753,22.2996681968068,22.5839243314499
106,-67.1446165128827,22.2298958208206,22.5133911363713
107,-67.1920127651802,22.160870262283,22.4444429444574
108,-67.244258132304,22.0917263998456,22.3732521019103
109,-67.2852250709064,22.0226082061606,22.3022125829535
110,-67.3201381155016,21.9539963342177,22.2317830578001
111,-67.3352238793667,21.885086166364,22.1605413009964
112,-67.3601415528089,21.8136904085077,22.089929035474
113,-67.4464289291362,21.7450124856796,22.0187213301276
114,-67.4549576135772,21.6745043015818,21.9483813666048
115,-67.4669883322587,21.6007447443675,21.8760405755464
116,-67.5652839341318,21.5303562365502,21.802459980468
117,-67.6265884797626,21.4585363556014,21.7327513913971
118,-67.6431618094062,21.3876129840821,21.6587116301106
119,-67.665689525644,21.3149793789157,21.5848664601579
120,-67.7174720446159,21.2421903417726,21.5091875662105
121,-67.8038391757537,21.1688970842453,21.4374919903718
122,-67.8099386634239,21.0963953231517,21.3626970485491
123,-67.8164805739432,21.0240374105429,21.2889069157157
124,-67.8672431108387,20.9480193485496,21.2133430862432
125,-67.9000001107714,20.8771973127288,21.1380685471128
126,-67.9771959069832,20.7997897273025,21.0610408821893
127,-68.0147097233051,20.7270717702026,20.9847514988096
128,-68.0447953025815,20.6491403492023,20.9109559829154
129,-68.0654002568863,20.5742747079163,20.8332006172296
130,-68.1049842806983,20.4959975663646,20.7544923277873
131,-68.1099784026929,20.42167423287,20.6800031581717
132,-68.1227547685837,20.3447661963935,20.6000265402576
133,-68.2305503858441,20.2648030770176,20.5209053682992
134,-68.2686821387566,20.1859862571854,20.4433915590994
135,-68.325902625351,20.1071105489972,20.3640953486023
136,-68.3631032184177,20.0279920977303,20.283201671718
137,-68.3844520395292,19.9496993403206,20.204269362673
138,-68.461838987254,19.8676674949457,20.1216639027538
139,-68.4796069875883,19.7860830833314,20.0404955155817
140,-68.5058869451291,19.7040575507364,19.9599197864238
141,-68.5382577939974,19.6233538938061,19.8788971524534
142,-68.5622500224129,19.5409375533131,19.7936420564981
143,-68.6347495860811,19.4589286794171,19.7093315218162
144,-68.6536195636229,19.3777644982906,19.6235534219843
145,-68.6988516569893,19.2933911423452,19.539763551486
146,-68.6991230604399,19.2069367705105,19.4563430990791
147,-68.7691756496477,19.1211121779091,19.3690647322321
148,-68.832927364661,19.032886626483,19.2815284449591
149,-68.8898496212027,18.9463810733739,19.1938023038429
150,-68.9115144101709,18.8598033979196,19.1062361447407
151,-68.9568151936675,18.7720392543842,19.0167089169012
152,-68.9920496288327,18.6864014073471,18.9275102851501
153,-69.0467082293041,18.5964367177708,18.8403253707808
154,-69.0492815374575,18.5044652530885,18.749591802569
155,-69.1417417783535,18.4161972725078,18.6576422717384
156,-69.1938394962801,18.3225518219521,18.5651414428955
157,-69.2864847444157,18.2292860182747,18.4735651190023
158,-69.3339589211568,18.137462246813,18.3796934809874
159,-69.3556982155065,18.0420464788447,18.2860722107872
160,-69.4210496494908,17.9470977132668,18.1877302831836
161,-69.459988157094,17.8488853780272,18.0922714024707
162,-69.4901442716914,17.7529440730195,17.9947092434642
163,-69.5950937226057,17.6561150839548,17.8940774401851
164,-69.6036710673015,17.5557826457474,17.7971143520666
165,-69.6323224856679,17.4607958918139,17.6995246037879
166,-69.672413527187,17.3588261053127,17.5985087678487
167,-69.725802104045,17.2586853318517,17.4932056868066
168,-69.7650885668848,17.1543286203291,17.3894526860561
169,-69.8425363571025,17.0501989958298,17.289753049376
170,-69.937001550992,16.9450240740984,17.1845649823437
171,-70.0065484374942,16.8403139077436,17.0800510968487
172,-70.0398091581714,16.7347053828269,16.9735937929848
173,-70.091935368203,16.6234229678275,16.8637203216762
174,-70.1679123477659,16.5159431427597,16.7527152446688
175,-70.1858152753571,16.404223381959,16.6418639893243
176,-70.2646977966828,16.2912369965152,16.5317308503688
177,-70.3501371057109,16.1766313003941,16.417648286143
178,-70.3711396620682,16.0640020766246,16.3006036295888
179,-70.4564588615736,15.9506439407026,16.1821247538657
180,-70.5000662071356,15.8330944384068,16.0677316469928
181,-70.5070801322662,15.7168420842878,15.9499453498394
182,-70.6939155897947,15.5997018762504,15.8296719743425
183,-70.712151896328,15.4794015471085,15.7073750013049
184,-70.8053076352102,15.351668743795,15.5868667383984
185,-70.8710080875964,15.2307887607349,15.4637084831126
186,-70.9164480200778,15.1060810232674,15.3363281574614
187,-70.9859580748134,14.9758670339806,15.2090202271338
188,-71.0409321241235,14.846684209801,15.0765474939269
189,-71.0966941587959,14.7128270669257,14.9457967047809
190,-71.189945936633,14.5840287881765,14.8130097165402
191,-71.2368221996254,14.4491709588001,14.6758090758532
192,-71.3730899642069,14.3120235951461,14.5388298771692
193,-71.4069967574454,14.173836985659,14.3972458978907
194,-71.5195034952065,14.0311274590765,14.2592435443931
195,-71.6166383659056,13.8882460163729,14.113147249326
196,-71.6371478187174,13.7412520153438,13.9740097350624
197,-71.7564976518234,13.5985263493951,13.8242555140567
198,-71.7919142387304,13.4469203507407,13.6727434467721
199,-71.8176150561081,13.2947797843477,13.5192852311983
200,-71.8942134714539,13.1367245043933,13.363566818209
201,-71.9699273118894,12.9748646833803,13.2052912815135
202,-71.9998960559101,12.8157165152236,13.0454810353363
203,-72.0808709678731,12.6514848768886,12.8827224585674
204,-72.212451648612,12.4831779609306,12.7134166901312
205,-72.299229534539,12.3149919959025,12.5416551020372
206,-72.3667048463941,12.1448615987769,12.3703576158251
207,-72.4175111167141,11.9638897125739,12.1985823792397
208,-72.526551245467,11.7875877384585,12.0178626491501
209,-72.6180762434635,11.5990217480539,11.8288997092984
210,-72.7166441601963,11.4115708791169,11.642394091208
211,-72.7423317691705,11.2251532934293,11.4495465522537
212,-72.8852526688715,11.0286437383982,11.2552659868837
213,-72.9626520915634,10.8355098423014,11.0571679642295
214,-73.0643694252302,10.629140264608,10.8535359033216
215,-73.2080744047227,10.4151562040378,10.6394735742429
216,-73.3377954880432,10.1964490841728,10.4246849375738
217,-73.4010175670888,9.98195698885532,10.2107842476836
218,-73.5194731955257,9.76192565576033,9.98377966670015
219,-73.6684936556852,9.53201090124334,9.76490495195073
220,-73.7904634911516,9.29055318580978,9.52500448396979
221,-73.9821797623643,9.05280327221154,9.27771368308726
222,-74.0483455648151,8.79108443854847,9.02932594189616
223,-74.1450172340502,8.53914303247558,8.77233100235053
224,-74.2771139735994,8.27228491010851,8.50586578232571
225,-74.3473285413473,8.01036926771109,8.23529250090118
226,-74.409699323143,7.73777037029414,7.95728278802603
227,-74.4420783291173,7.42946360875478,7.66798153208352
228,-74.6031066157493,7.12350051211387,7.3692059057321
229,-75.1016668540692,6.81160882317204,7.04757592554863
230,-75.2175693855989,6.49305724143375,6.72785402656673
231,-75.3399346732903,6.16292207688343,6.39253690917182
232,-75.4457060324757,5.81199092128375,6.03751287799513
233,-75.7615349234287,5.45531191631218,5.66886538933229
234,-75.8115028857261,5.06956348754614,5.29453559545044
235,-75.9189047044884,4.67347565085951,4.90816349375663
236,-76.3108422644224,4.26372185654939,4.49461095303053
237,-76.4180501462844,3.82772808907559,4.04609337478641
238,-76.4873480486938,3.36093987715051,3.59464428722446
239,-76.8318571991924,2.87996279916309,3.10124303952422
240,-76.8696616142397,2.37090667722777,2.59332635045283
241,-77.3219916433863,1.83524648362313,2.07038747615892
242,-77.6429495373972,1.23956311659424,1.47951558343389
243,-78.0039014241868,0.622026193958147,0.860710787122529
244,-78.2097965115518,-0.0542476900670271,0.172351099115704
245,-78.7145601439729,-0.788499344596534,-0.556971220372287
246,-78.8727425320838,-1.58819564603895,-1.33431991839379
247,-79.6401111709898,-2.44673947697923,-2.20732956082503
248,-79.7973633560561,-3.40241314482736,-3.16208923579812
249,-80.552268092658,-4.50105283776709,-4.26530912372716
250,-81.6256594816305,-5.74088029385905,-5.52608196497776
251,-82.0081902733278,-7.19384629014223,-6.95281626515587
252,-82.036375378464,-8.97724413963421,-8.79420650985291
253,-83.4523819531545,-11.0977118185527,-10.8474109812548
254,-84.7454727686549,-14.0610455237968,-13.6398090093796
255,-85.7779767136744,-18.4233151890314,-18.1581196099831
256,-93.3819556127507,-26.9887854754989,-26.5079235064209


==> Results/files_txt/Eigen_HLoS_NLoS_Iso_TraceNorm.txt <==
Var1,Normalized_Eigen_Values_Hankel_dB,NLoSEigen_dB,LoSNLoSEigen_dB
1,-12.1112038910618,-12.6054934481652,-12.1110826246538
2,-12.1117076858411,-13.5024945277287,-12.112106143897
3,-12.1224942298766,-14.4788225259172,-12.1219611336027
4,-12.1230068789492,-15.0279319565475,-12.1229449012303
5,-12.1291136509739,-16.1643143607198,-12.1286728566376
6,-12.1296154545019,-16.7450167836218,-12.1298732205394
7,-12.1333298737422,-17.1091288416182,-12.1322796111561
8,-12.1338009016695,-17.2814019498614,-12.1336879742529
9,-12.1359920806055,-17.4999524458369,-12.1359578388654
10,-12.1364063926565,-17.8241227197171,-12.1364852924613
11,-12.1375306498589,-18.2346158179472,-12.1371331885312
12,-12.1378380014041,-18.4479203825501,-12.1379901440428
13,-12.1382143889443,-18.7643633441774,-12.1395440539513
14,-12.1570555003577,-18.8737349035356,-12.1572051970123
15,-12.3466521983273,-19.0056196761882,-12.3473509169868
16,-13.2147532206424,-19.1937930756251,-13.2144972875123
17,-15.7651625896476,-19.2558105215194,-15.7652615479598
18,-20.7052454670789,-19.4032568183407,-20.705644684901
19,-27.7090595888444,-19.5248192170586,-27.7077293260885
20,-36.0163259961935,-19.5927231789092,-36.0144618297938
21,-45.1515329497682,-19.6394303207126,-45.1503449420196
22,-54.9139916530588,-19.8043874805531,-54.8150949434559
23,-65.2121163041229,-19.9121416975873,-64.6343339118771
24,-75.9916298395924,-19.976381905585,-72.7567555018735
25,-87.2138926461073,-20.0608236039261,-74.1458791889566
26,-98.8488160563087,-20.2238784856509,-74.6612394688283
27,-110.871834591404,-20.278656689331,-74.8931537187236
28,-123.262310655307,-20.3571673817502,-74.9828450956945
29,-136.002926158603,-20.4213968101119,-75.1847214296843
30,-149.087773964558,-20.5708404583591,-75.2724323917373
31,-162.609836722786,-20.6377135457919,-75.3986692267384
32,-164.589800167808,-20.7415018594232,-75.5558896618095
33,-165.3575610047,-20.824037920359,-75.6401153595552
34,-165.513037364821,-20.963761377036,-75.7697627322906
35,-165.931807584112,-21.0122506273833,-75.8865103604621
36,-166.043629657352,-21.0824889531485,-75.8972366272504
37,-166.290712200748,-21.1649329187642,-76.0340956462206
38,-166.453874075289,-21.230283513547,-76.1549252309464
39,-166.787034442146,-21.2975539549519,-76.2463900873641
40,-166.997707403489,-21.3892662214273,-76.3810090185578
41,-167.054651511068,-21.4449209929591,-76.4411939243604
42,-167.095545975264,-21.4789985365287,-76.5589164828964
43,-167.308033508741,-21.6453042838275,-76.6794016551541
44,-167.384262059641,-21.6865722112901,-76.7755558584074
45,-167.557580496683,-21.7817378589564,-76.8170376647143
46,-167.698550804984,-21.883544543922,-76.9006263462521
47,-167.844022553483,-21.9242266751255,-76.9380127522554
48,-168.014028841377,-21.9582982015923,-77.0695008098988
49,-168.154942541231,-22.0525516132566,-77.1428758894914
50,-168.229119154628,-22.1992195486901,-77.2064904307953
51,-168.302972836171,-22.2287782438518,-77.3541558628005
52,-168.365802012484,-22.2491303402047,-77.4238518435845
53,-168.424983493136,-22.3759755198034,-77.5388956016384
54,-168.494866486262,-22.4317905090051,-77.6064269102031
55,-168.625933740436,-22.481710274384,-77.6216113060696
56,-168.674847228563,-22.5443317922375,-77.7866052141668
57,-168.730752068376,-22.626333703687,-77.8750396672666
58,-168.818784865823,-22.6752447081576,-77.9114153876639
59,-168.887403365438,-22.7429498598509,-77.9832289919322
60,-168.935728618436,-22.8410475270687,-78.0713681789416
61,-168.968365648127,-22.9236079736294,-78.145978631814
62,-169.081034434018,-23.0074803927162,-78.1949582174454
63,-169.094151271504,-23.0520252431543,-78.323810862336
64,-169.134872298911,-23.1110261914202,-78.358851413221
65,-169.191009861098,-23.1949602423072,-78.4113740208212
66,-169.260212405336,-23.2680677830952,-78.4610710816976
67,-169.311672171337,-23.3337323158474,-78.5076452478834
68,-169.328465789493,-23.374465248475,-78.5642156642406
69,-169.350056658803,-23.4850458185186,-78.6677094560553
70,-169.404520427684,-23.5042218703345,-78.7405918412221
71,-169.451880438811,-23.5928257760401,-78.8337686761302
72,-169.473866384212,-23.6179005317644,-78.8734869911974
73,-169.559346832118,-23.6459041222317,-78.9376282859946
74,-169.593045401498,-23.7769008456502,-78.9724082546349
75,-169.628950496828,-23.8725593707706,-79.0118153574874
76,-169.660163347973,-23.9334640781246,-79.0677411822995
77,-169.722991852506,-23.9573553574776,-79.1724767335415
78,-169.756969411694,-24.0130545259484,-79.2397391671322
79,-169.797104516959,-24.0508385553911,-79.2847812107998
80,-169.836032868512,-24.0903947087543,-79.3912851131662
81,-169.865521644158,-24.1845053598234,-79.451210171251
82,-169.89233943301,-24.224004773548,-79.551585697999
83,-169.938059619076,-24.3081658605283,-79.6202506478843
84,-170.011708146184,-24.3794489000001,-79.7125215329428
85,-170.043269273504,-24.4300939089281,-79.7424634354046
86,-170.090138267292,-24.456307450222,-79.825803361254
87,-170.11698743152,-24.5786287658578,-79.867573772841
88,-170.154685405654,-24.6397154325395,-79.9229178649122
89,-170.219779538584,-24.699480169241,-79.9546366540683
90,-170.266937328544,-24.72847977735,-80.0609530333944
91,-170.280701361545,-24.826084713704,-80.0800145168651
92,-170.321123177966,-24.8782228628954,-80.1327553401796
93,-170.373239077077,-24.9619332124108,-80.2133718865326
94,-170.404182632732,-25.0093852937356,-80.2601260542666
95,-170.429972552501,-25.0418483202569,-80.3009026691633
96,-170.446305306962,-25.1095187722406,-80.4519319724637
97,-170.474162378667,-25.1777162302861,-80.4879011076144
98,-170.529351049315,-25.2345287897505,-80.5404579911861
99,-170.547768124377,-25.3910706457869,-80.6031058541801
100,-170.597503963568,-25.4558902094576,-80.6847390547598
101,-170.646452364673,-25.5941147463178,-80.7316348981259
102,-170.691111332195,-25.6333456839951,-80.814968812169
103,-170.739752073162,-25.6797213898626,-80.91605235257
104,-170.751500516269,-25.7506778527734,-80.9663768177297
105,-170.81873919755,-25.7919552800253,-81.0459942205395
106,-170.847893135419,-25.9146104169984,-81.1182382446525
107,-170.881156863371,-25.9641578589122,-81.1728955656001
108,-170.914723782356,-26.0293584026963,-81.2847388126648
109,-170.970812878864,-26.1200927304245,-81.3007684587832
110,-170.975734134031,-26.1787214347919,-81.3947497469812
111,-170.99961108865,-26.2575190952499,-81.4606507740416
112,-171.02097084837,-26.2964826812574,-81.5408918414529
113,-171.075605277906,-26.3794615887662,-81.634626073163
114,-171.132769130257,-26.4289453946192,-81.7205822150021
115,-171.16826038152,-26.4755228406656,-81.77185798771
116,-171.226188506724,-26.5577013422302,-81.8604064687808
117,-171.267739400108,-26.6327374697357,-81.9525383832417
118,-171.287046791283,-26.6610652447912,-82.0100705305578
119,-171.308021659149,-26.7958482060361,-82.0631093466295
120,-171.349205750515,-26.8183715691896,-82.0914196920144
121,-171.37717836564,-26.9076932972834,-82.1876286438368
122,-171.456939846356,-26.9861967974123,-82.2591375612146
123,-171.530771402912,-27.0955554708167,-82.3474749879867
124,-171.541237083062,-27.1498322795365,-82.4401843915277
125,-171.572333041138,-27.182211738536,-82.4928542055134
126,-171.599138156291,-27.3275984358822,-82.5881160833467
127,-171.651625842049,-27.4177736823583,-82.6679678130198
128,-171.676381323635,-27.4749358840901,-82.7694107173095
129,-171.732841391003,-27.5406939948954,-82.8394464650307
130,-171.784122433621,-27.5883137188736,-82.9656626108272
131,-171.825577750202,-27.6437362458945,-82.9897779068139
132,-171.871540673639,-27.7896722029457,-83.0862044122763
133,-171.90977558585,-27.8179700792338,-83.1406815894571
134,-171.9416346284,-27.9743586492898,-83.2097151029666
135,-171.976739282379,-28.0274363076863,-83.298038667519
136,-172.045371277933,-28.1074252855008,-83.4043943223222
137,-172.059473902393,-28.167312783221,-83.5152662935535
138,-172.12109439999,-28.2189877555679,-83.5663555700521
139,-172.146813325001,-28.2507636777079,-83.6308068228985
140,-172.189101623473,-28.3264357056557,-83.6913334536683
141,-172.24391690887,-28.5003854071147,-83.8140966436666
142,-172.274880117117,-28.5805961032425,-83.917037406275
143,-172.323602674318,-28.6221044399247,-83.9682112614031
144,-172.362870779531,-28.7255040579763,-84.0289706738395
145,-172.426611907292,-28.8224698389752,-84.172877966662
146,-172.450213607214,-28.9251531401216,-84.2020993015355
147,-172.50272569486,-28.9836563292865,-84.2800258397261
148,-172.540653673435,-29.0610043517436,-84.3394048306236
149,-172.593779270828,-29.1152639687741,-84.41714527902
150,-172.616522246742,-29.2384966050393,-84.5999796374753
151,-172.662394805724,-29.3293077732943,-84.6318449205969
152,-172.690973180318,-29.3944899283809,-84.688724134689
153,-172.736244090711,-29.51991184464,-84.8131801726612
154,-172.807614837865,-29.6827897715206,-84.9051306042611
155,-172.831940715958,-29.7258682642024,-85.0529015770889
156,-172.868217635773,-29.8064158308049,-85.0957831582208
157,-172.911838082218,-29.8676607060295,-85.1744000446418
158,-172.931555004309,-29.9588731498529,-85.2375771865921
159,-173.022861950274,-30.0156458413268,-85.3077858665919
160,-173.051899111314,-30.2015387926754,-85.4652665190671
161,-173.113806319184,-30.317681442688,-85.6442338758859
162,-173.16578923263,-30.3848237360015,-85.71430573192
163,-173.207927787322,-30.485718835978,-85.760797684437
164,-173.253108391778,-30.5535806898556,-85.941883148833
165,-173.300205341847,-30.6229387056635,-85.9905265876671
166,-173.33966582405,-30.782159740999,-86.115206757654
167,-173.395131592779,-30.8666912176153,-86.1959860674357
168,-173.436406574817,-30.8883188750284,-86.319622928921
169,-173.501303573668,-31.0994653985123,-86.4731716507822
170,-173.561413328901,-31.1296983000921,-86.5187759337611
171,-173.616908924087,-31.3432063884966,-86.5945040313256
172,-173.66759614976,-31.3993770272052,-86.6816219046427
173,-173.723260585047,-31.4723151804221,-86.8260385766965
174,-173.7770028884,-31.5315154955805,-86.9223854988543
175,-173.831991112292,-31.6775458961941,-86.9769956030367
176,-173.898969015309,-31.8126210661889,-87.1356521099135
177,-173.94882540577,-31.9524696700808,-87.273443665023
178,-174.023342694152,-31.9942567851401,-87.4107178675063
179,-174.073775274239,-32.1561350438124,-87.5940365008284
180,-174.121016570819,-32.3398057234323,-87.675147833643
181,-174.167677353755,-32.5098194886722,-87.7214936514114
182,-174.248860636241,-32.5569434329894,-87.8658909580015
183,-174.327697832743,-32.7132457177954,-87.9998377855003
184,-174.354419217475,-32.7623114608085,-88.0758692948097
185,-174.43710205468,-32.904535385216,-88.1945316276874
186,-174.507621644021,-32.9895575300684,-88.4012051829168
187,-174.586061974137,-33.2537878900837,-88.4797609192211
188,-174.626435774534,-33.333125650175,-88.562012345549
189,-174.663413438716,-33.508784715071,-88.7937009715243
190,-174.727861532386,-33.6186001188082,-88.8856767124889
191,-174.813178154597,-33.6640340242017,-89.0357417078378
192,-174.899529660989,-33.7937285889649,-89.0986148167858
193,-174.916029569766,-33.9237854560702,-89.1863816004901
194,-175.065561030547,-34.0813534649374,-89.3766950412037
195,-175.087573514403,-34.2851283183968,-89.5816154664439
196,-175.141772815068,-34.4541861291125,-89.6721060591885
197,-175.237342525293,-34.6447279740128,-89.8356846750227
198,-175.28884902362,-34.8123344446279,-90.0180845829751
199,-175.412238609374,-34.9204255971225,-90.1336166187481
200,-175.456851411599,-34.999391871105,-90.378386287666
201,-175.565640635502,-35.1935958164468,-90.4414202047977
202,-175.617527992589,-35.2555063415714,-90.5787548699308
203,-175.648870604392,-35.569823070861,-90.7140155731479
204,-175.719437640455,-35.6580513404039,-90.9713662930982
205,-175.8409516548,-35.8866387500031,-91.2536478706083
206,-176.011620972949,-35.9951070171907,-91.368361202441
207,-176.089222764004,-36.0746463724169,-91.6154435128067
208,-176.182087885863,-36.3135674055508,-91.7880732049817
209,-176.300139467876,-36.4875373729108,-91.9938230167019
210,-176.403912338908,-36.6883340908926,-92.0454226098786
211,-176.529380958574,-36.9915189281488,-92.2932203511786
212,-176.567649366191,-37.2564537254303,-92.5291103758063
213,-176.652266157129,-37.3963796731477,-92.7103924943968
214,-176.773477139827,-37.5712977462074,-92.8358287024813
215,-176.87313678471,-37.8554530341276,-93.0024904346688
216,-177.004381647266,-37.951423162065,-93.3111326646385
217,-177.18741830932,-38.0804087188295,-93.3843607403328
218,-177.226720617217,-38.4587892438301,-93.7538335985419
219,-177.434658805187,-38.6405330821592,-93.9453420454609
220,-177.486865516446,-38.7553287232967,-94.1404894568014
221,-177.569437655988,-39.0303787292951,-94.5851485618113
222,-177.850488280808,-39.4053251377179,-94.7370716844226
223,-177.982940977553,-39.6951115706551,-94.8985672451183
224,-178.063303120361,-39.8209563863153,-95.1083238409486
225,-178.220416573249,-39.9933105736544,-95.1893624001681
226,-178.341281143077,-40.2761044137072,-95.5797245781871
227,-178.488652582836,-40.7269182556683,-95.7870303188919
228,-178.581379835599,-40.9292057718692,-96.2769190307804
229,-178.850527064176,-41.2387939772338,-96.6911568797043
230,-178.91947727785,-41.3275808401144,-96.8459685417637
231,-179.103043127925,-41.6421883611285,-97.4155830720368
232,-179.162358840701,-41.8559835727232,-97.9132396185079
233,-179.360520395379,-42.3535781511437,-98.3208594612482
234,-179.554449295811,-42.8136778968195,-98.6601108759433
235,-179.904619891115,-43.0925220487741,-99.0064577019102
236,-180.017605922089,-43.7288126360656,-99.225771168676
237,-180.171333778077,-44.113408844813,-99.7610331820696
238,-180.454417173179,-44.7731017465446,-100.083999461499
239,-180.862197825207,-45.3614271784369,-100.373365306045
240,-181.163999419609,-45.8383895554401,-101.048530467101
241,-181.490507511878,-46.1929203151117,-101.513897205586
242,-181.647945160751,-46.5264026259473,-101.865685561197
243,-182.058761035279,-47.5469306030811,-102.815234080604
244,-182.486015033925,-47.9962874384144,-103.313577626374
245,-182.528744798866,-48.1591560022982,-103.776868821959
246,-183.016653369727,-48.9770030292827,-104.513910540779
247,-183.365006021128,-50.2590117386158,-105.508274888597
248,-184.062673075721,-50.8047707239805,-106.855356060943
249,-184.76378413717,-52.0653259088308,-107.625024808965
250,-185.133194288825,-53.6590019597222,-108.931020624741
251,-186.500740403395,-54.4125271970611,-109.710939200349
252,-187.36612061998,-56.2231395989132,-111.382958692529
253,-187.858942916837,-57.3432466201525,-112.905245110409
254,-189.613358270977,-59.668009990353,-116.393695378636
255,-194.427407328668,-63.368748207069,-120.275872540745
256,-198.257083606308,-75.1781256913778,-129.431116930049


==> Results/files_txt/Eigen_HLoS_NLoS_NonIso.txt <==
Var1,Normalized_Eigen_Values_Hankel_dB,NLoSEigen_dB,LoSNLoSEigen_dB
1,91.5539179360465,37.229168891507,91.5545588997178
2,91.5534141412672,36.7042391380618,91.5531709971889
3,91.5426275972319,36.2738308025138,91.543326364254
4,91.5421149481593,35.8908652982705,91.5419490884958
5,91.5360081761343,35.5192970657124,91.5368100635349
6,91.5355063726063,35.1657178376589,91.5354052222125
7,91.5317919533662,34.8209113788495,91.5326229199696
8,91.5313209254388,34.4922248537329,91.5313359696482
9,91.5291297465029,34.1608701694447,91.5298907953886
10,91.5287154344519,33.835378883276,91.5286911319229
11,91.5275911772495,33.5180224116477,91.5275871085816
12,91.5272838257042,33.1906711510842,91.5264314565796
13,91.5269074381641,32.8798818649588,91.5248734315701
14,91.5080663267506,32.569019836095,91.5078738060461
15,91.3184696287811,32.24204655411,91.3184717143153
16,90.4503686064658,31.9302017112372,90.4503488618286
17,87.8999592374608,31.6219511518683,87.8999409712519
18,82.9598763600296,31.299114938808,82.9599196159773
19,75.9560622382638,30.964635939607,75.9563583219362
20,67.6487958309143,30.6476690777083,67.6494451402019
21,58.5135888773399,30.3153661197603,58.5199547821958
22,48.7511301740451,29.9842149912047,48.8071035143756
23,38.4530055229869,29.6606231276041,39.1094142992074
24,27.6734919881812,29.3246399921192,34.6331505947567
25,16.4512291667935,28.9903837561136,34.0090506003353
26,4.81630578339944,28.6544694668864,33.4967414098595
27,-7.20671288278543,28.3032329929487,33.0270599020535
28,-19.597180368959,27.958540836508,32.6044958953501
29,-32.3377681728742,27.6053425339572,32.1903839670863
30,-45.4243883407737,27.248499061858,31.7849110788104
31,-58.9795482509952,26.8851729057823,31.3975018645704
32,-62.2674504659481,26.5116567106558,31.0015204063038
33,-62.9579481636436,26.1388721442509,30.6183426746459
34,-62.9822145216554,25.7627863372501,30.245411383046
35,-63.0942393158242,25.3817933822313,29.8618648921843
36,-63.3254926862395,24.995405054839,29.4712066807953
37,-63.6294437181753,24.5979834393809,29.1133080485392
38,-63.6653773317237,24.1960997390888,28.7280738938788
39,-63.7851561643539,23.7991805385742,28.3343393195612
40,-63.8742451213367,23.3896523625461,27.9601805358796
41,-64.0176584786592,22.9821789770677,27.5769170666816
42,-64.1774469255106,22.5465657623654,27.1939969723274
43,-64.2452232863786,22.1231397542956,26.7997380171039
44,-64.3038881616064,21.6950726747301,26.4005182401304
45,-64.4285486658819,21.2354151890093,26.0098275507547
46,-64.4799224279302,20.7927032917978,25.6068333916332
47,-64.5218883470414,20.3486329076169,25.213599972144
48,-64.6350849224785,19.8774141865735,24.8027730948731
49,-64.6529850784721,19.3989375687563,24.3772744356558
50,-64.7668208395286,18.9112420100179,23.9668268766547
51,-64.7844053353179,18.4336524673747,23.5399499120339
52,-64.8800490971575,17.9436816743625,23.1165897309536
53,-64.8929940120888,17.4350676101768,22.6737003488455
54,-65.0302134290498,16.9403650228649,22.2302521355327
55,-65.0694120651075,16.4131090855803,21.7930140698875
56,-65.1661111116495,15.873117237962,21.3496788458859
57,-65.2027708447116,15.3268218411955,20.8847351236663
58,-65.2641077655991,14.790142499801,20.4230954940093
59,-65.2860024713973,14.2291645587507,19.9554182463744
60,-65.3272129790978,13.6484778820537,19.4813226698475
61,-65.3507425932839,13.0638533122766,19.0006258101544
62,-65.4508458081056,12.4757365007519,18.5174822270354
63,-65.4799377196424,11.8897153555754,18.0291928039452
64,-65.5481859867662,11.2611414014241,17.5364844719963
65,-65.5780920478162,10.6514269488553,17.042658337191
66,-65.6378983577955,10.00273085957,16.5316098150322
67,-65.6576466822684,9.35351192304318,16.0078286199922
68,-65.7142658069246,8.68564684812,15.4789669182636
69,-65.7402830430953,8.0287367950933,14.9290801629037
70,-65.7724645735412,7.32531996494674,14.3719744874755
71,-65.8123896842051,6.59398667692479,13.8176184783529
72,-65.8531723259742,5.88500889326553,13.2588533048567
73,-65.8751554830646,5.14228913602174,12.674323193736
74,-65.8809606831286,4.36597337345456,12.0685731539456
75,-65.9677674985868,3.57501175276507,11.4870865146934
76,-66.0039139084017,2.75329271617415,10.8778198613182
77,-66.0738316479122,1.90618830756929,10.2674552591675
78,-66.0841143416286,1.01593079597351,9.62191189554552
79,-66.1507837457743,0.0895965367630927,9.00301046547803
80,-66.2172667408318,-0.873458473134958,8.38351903012554
81,-66.2374276558618,-1.86336954736818,7.72186158614732
82,-66.2796974522161,-2.97127173450833,7.05072438950252
83,-66.2814866070666,-4.12549903807001,6.37392146995443
84,-66.3063955658194,-5.31419927994201,5.66551301998467
85,-66.3244623938855,-6.66539710593562,4.95292180560925
86,-66.3869202622431,-8.074016600384,4.22105675556418
87,-66.3927158065007,-9.52591868333981,3.47808345543788
88,-66.4187939472895,-11.1804729706182,2.7068242603671
89,-66.4844254720159,-12.9318166922734,1.90889104715465
90,-66.524407436101,-14.8490703847951,1.08205746501601
91,-66.5974426891624,-16.8863896083725,0.199279104242401
92,-66.6000108096283,-19.1025892920367,-0.690899502471787
93,-66.6101946055755,-21.4217790526566,-1.62525509609511
94,-66.6548429931953,-23.9119262254374,-2.57296241738234
95,-66.7292241114554,-26.6093868482693,-3.63111848784159
96,-66.7645290159422,-29.4980528788695,-4.72287943288744
97,-66.7972396072954,-32.49271724206,-5.87301759457615
98,-66.8471184196232,-35.664447886655,-7.14428216949636
99,-66.8871731967507,-39.241258572909,-8.42289706221324
100,-66.9041000660002,-42.8348134882744,-9.81403829870372
101,-66.9354615989062,-46.7497311818494,-11.3217686068112
102,-66.9766834370309,-50.7735416102407,-12.8865655991069
103,-67.0199496883272,-54.8955344314306,-14.5310435490447
104,-67.0611352921752,-59.2953690326993,-16.2975914702095
105,-67.1140303718753,-63.7322466826715,-18.1991560286201
106,-67.1446165128827,-68.1771400548344,-20.2413997349859
107,-67.1920127651802,-72.8754763001486,-22.4214519111639
108,-67.244258132304,-77.667762310073,-24.8761554463559
109,-67.2852250709064,-82.487586268086,-27.3436666628039
110,-67.3201381155016,-87.6054612221039,-29.9036334643431
111,-67.3352238793667,-92.5566619030438,-32.4765382351966
112,-67.3601415528089,-97.5940707762599,-35.2387638422812
113,-67.4464289291362,-103.045972027714,-37.9312566421753
114,-67.4549576135772,-108.434092484569,-40.8725510315536
115,-67.4669883322587,-113.666894445898,-44.1750796460549
116,-67.5652839341318,-118.859222905305,-47.639261768469
117,-67.6265884797626,-120.592243022849,-51.3683173621531
118,-67.6431618094062,-120.706746162099,-54.9802585524662
119,-67.665689525644,-121.247060787323,-58.3486464914733
120,-67.7174720446159,-121.294422974309,-61.4495374314311
121,-67.8038391757537,-121.71519549711,-63.7448625005366
122,-67.8099386634239,-121.735711208508,-64.1427048668962
123,-67.8164805739432,-122.094766459091,-64.4330925162654
124,-67.8672431108387,-122.120379354938,-64.7032115166197
125,-67.9000001107714,-122.418890492866,-64.8796163464952
126,-67.9771959069832,-122.454678093934,-65.1420500408076
127,-68.0147097233051,-122.694058102135,-65.2322199656454
128,-68.0447953025815,-122.757078468109,-65.4997111161215
129,-68.0654002568863,-122.951216033157,-65.5399554526703
130,-68.1049842806983,-123.014336255141,-65.7972048559706
131,-68.1099784026929,-123.166337671712,-65.8067957937446
132,-68.1227547685837,-123.237456762177,-66.0287081474652
133,-68.2305503858441,-123.378297858622,-66.032795892693
134,-68.2686821387566,-123.441402639738,-66.2110537633031
135,-68.325902625351,-123.566105452061,-66.2229070699076
136,-68.3631032184177,-123.634245498618,-66.3694452583428
137,-68.3844520395292,-123.743279219536,-66.3897299086799
138,-68.461838987254,-123.812458030003,-66.5147543573005
139,-68.4796069875883,-123.904571619007,-66.5345059588894
140,-68.5058869451291,-123.970359927167,-66.6499812015087
141,-68.5382577939974,-124.052841256053,-66.6678259339314
142,-68.5622500224129,-124.119442386492,-66.7742582754816
143,-68.6347495860811,-124.196614103601,-66.7945269760478
144,-68.6536195636229,-124.258543770278,-66.8981362058891
145,-68.6988516569893,-124.331849167156,-66.9185761097814
146,-68.6991230604399,-124.39150146535,-67.0156342504633
147,-68.7691756496477,-124.466814733241,-67.0352613987026
148,-68.832927364661,-124.520689563859,-67.1363714141812
149,-68.8898496212027,-124.595118807699,-67.1497389865237
150,-68.9115144101709,-124.65111686324,-67.2481930217447
151,-68.9568151936675,-124.724539886991,-67.2638100566329
152,-68.9920496288327,-124.774799075317,-67.3600483761732
153,-69.0467082293041,-124.847591990737,-67.3793256457688
154,-69.0492815374575,-124.898454772702,-67.4735437565462
155,-69.1417417783535,-124.969544965571,-67.4922368857506
156,-69.1938394962801,-125.022028546212,-67.5863686785168
157,-69.2864847444157,-125.090220630514,-67.60103257777
158,-69.3339589211568,-125.146767609042,-67.6980164252562
159,-69.3556982155065,-125.211482341776,-67.714090134255
160,-69.4210496494908,-125.264270649518,-67.8106340108045
161,-69.459988157094,-125.329953946394,-67.8272333299476
162,-69.4901442716914,-125.386547420488,-67.9262518796748
163,-69.5950937226057,-125.453096461152,-67.9418093844015
164,-69.6036710673015,-125.50765920401,-68.0387805901073
165,-69.6323224856679,-125.5737916563,-68.0561581104527
166,-69.672413527187,-125.632012737047,-68.1558037366612
167,-69.725802104045,-125.696664402476,-68.1712890068532
168,-69.7650885668848,-125.75574967433,-68.2666419256809
169,-69.8425363571025,-125.821086611621,-68.2871043223864
170,-69.937001550992,-125.879586647069,-68.3895079235378
171,-70.0065484374942,-125.942302755613,-68.4031035834155
172,-70.0398091581714,-126.006579499902,-68.5124888650576
173,-70.091935368203,-126.066249339927,-68.5237907359005
174,-70.1679123477659,-126.127514058584,-68.6271017146323
175,-70.1858152753571,-126.19557501177,-68.6437633554571
176,-70.2646977966828,-126.258374002742,-68.7498283072818
177,-70.3501371057109,-126.325496757855,-68.7656927846597
178,-70.3711396620682,-126.388471158594,-68.875330585525
179,-70.4564588615736,-126.454129741314,-68.8902697867314
180,-70.5000662071356,-126.518256178499,-69.0027163904274
181,-70.5070801322662,-126.581795101212,-69.0175811685273
182,-70.6939155897947,-126.652408670638,-69.1328083798039
183,-70.712151896328,-126.717302568667,-69.1474712515826
184,-70.8053076352102,-126.785427944754,-69.2666944273825
185,-70.8710080875964,-126.853324828618,-69.2772712560672
186,-70.9164480200778,-126.923343834882,-69.3961260831487
187,-70.9859580748134,-126.987607708938,-69.4110717362593
188,-71.0409321241235,-127.066172225648,-69.5333916140504
189,-71.0966941587959,-127.132148991293,-69.5475462615873
190,-71.189945936633,-127.21086098637,-69.675543737615
191,-71.2368221996254,-127.279352433787,-69.6820891907621
192,-71.3730899642069,-127.353097817397,-69.8189354334682
193,-71.4069967574454,-127.429321345833,-69.8257859236138
194,-71.5195034952065,-127.503926119574,-69.9636632657989
195,-71.6166383659056,-127.582848914919,-69.9760587536342
196,-71.6371478187174,-127.658418906884,-70.1143945143192
197,-71.7564976518234,-127.738442832894,-70.1264117939352
198,-71.7919142387304,-127.809874375747,-70.2681903741148
199,-71.8176150561081,-127.900302049905,-70.2829958601633
200,-71.8942134714539,-127.976682121618,-70.4304872687857
201,-71.9699273118894,-128.060301371721,-70.4420560704052
202,-71.9998960559101,-128.147016363512,-70.5927023958273
203,-72.0808709678731,-128.232055078431,-70.6043051823224
204,-72.212451648612,-128.321148802467,-70.772635641925
205,-72.299229534539,-128.405375876468,-70.7799932664814
206,-72.3667048463941,-128.495172970451,-70.942665866222
207,-72.4175111167141,-128.589843266618,-70.9610684168526
208,-72.526551245467,-128.677910846373,-71.1262008971612
209,-72.6180762434635,-128.779723926536,-71.1507198218608
210,-72.7166441601963,-128.8633879247,-71.3171582681474
211,-72.7423317691705,-128.971936244263,-71.3358921253935
212,-72.8852526688715,-129.071286172478,-71.5179512422486
213,-72.9626520915634,-129.172045391719,-71.5367091741738
214,-73.0643694252302,-129.283114144352,-71.7285177590912
215,-73.2080744047227,-129.380614710175,-71.7526505878847
216,-73.3377954880432,-129.497873067462,-71.942720134656
217,-73.4010175670888,-129.602835012947,-71.9697927057369
218,-73.5194731955257,-129.73330195077,-72.1660778116078
219,-73.6684936556852,-129.837331207069,-72.1976279872505
220,-73.7904634911516,-129.966453539148,-72.4097888182877
221,-73.9821797623643,-130.080082690702,-72.4392656382617
222,-74.0483455648151,-130.214586293145,-72.6608122851212
223,-74.1450172340502,-130.34337061018,-72.6921947733019
224,-74.2771139735994,-130.481812658984,-72.9308427561309
225,-74.3473285413473,-130.617624825812,-72.960696776302
226,-74.409699323143,-130.776431016762,-73.2172486926818
227,-74.4420783291173,-130.91757631227,-73.2453973273794
228,-74.6031066157493,-131.065304944963,-73.5210267192168
229,-75.1016668540692,-131.223333479362,-73.5477385083719
230,-75.2175693855989,-131.391140959321,-73.8462535778181
231,-75.3399346732903,-131.566123891272,-73.8876897001648
232,-75.4457060324757,-131.739723470172,-74.1897802512131
233,-75.7615349234287,-131.917509748585,-74.2395256518641
234,-75.8115028857261,-132.111634998527,-74.5671898606474
235,-75.9189047044884,-132.307611804626,-74.6273425519894
236,-76.3108422644224,-132.523177419746,-74.985355861081
237,-76.4180501462844,-132.740238681954,-75.0593619650958
238,-76.4873480486938,-132.95817770243,-75.4481551739685
239,-76.8318571991924,-133.218918536974,-75.5193236750673
240,-76.8696616142397,-133.460796787092,-75.960740923787
241,-77.3219916433863,-133.761617838749,-76.0384583558073
242,-77.6429495373972,-134.040244899532,-76.5384715082339
243,-78.0039014241868,-134.358904711309,-76.6195736741851
244,-78.2097965115518,-134.709181130741,-77.2249810859036
245,-78.7145601439729,-135.065075228384,-77.3385638471904
246,-78.8727425320838,-135.472372596122,-77.9971029012432
247,-79.6401111709898,-135.901694657711,-78.1658900364462
248,-79.7973633560561,-136.480537775794,-79.0041129199424
249,-80.552268092658,-137.021352616454,-79.1692864622043
250,-81.6256594816305,-137.744983303469,-80.2748006644294
251,-82.0081902733278,-138.476342220981,-80.5128556480146
252,-82.036375378464,-139.379723371697,-82.1430352539969
253,-83.4523819531545,-140.469761703892,-82.4666916648422
254,-84.7454727686549,-141.68516016547,-84.8795850267456
255,-85.7779767136744,-142.749140912182,-85.2201508177934
256,-93.3819556127507,-143.352805742511,-86.919401314272


==> Results/files_txt/Eigen_HLoS_NLoS_NonIso_TraceNorm.txt <==
Var1,Normalized_Eigen_Values_Hankel_dB,NLoSEigen_dB,LoSNLoSEigen_dB
1,-12.1112038910618,-10.7903048499042,-12.1113170749728
2,-12.1117076858411,-11.2185015075529,-12.1116046711746
3,-12.1224942298766,-11.7828201437893,-12.1219164481984
4,-12.1230068789492,-12.1440361793538,-12.1230219554073
5,-12.1291136509739,-12.3639815145707,-12.1275610210891
6,-12.1296154545019,-12.8764930889188,-12.1306609879268
7,-12.1333298737422,-13.3606152368525,-12.1328511216482
8,-12.1338009016695,-13.7934692048104,-12.1340175392356
9,-12.1359920806055,-14.1130246005034,-12.1344613160699
10,-12.1364063926565,-14.3901589037852,-12.1361187992217
11,-12.1375306498589,-14.7954863286823,-12.1371579768126
12,-12.1378380014041,-15.1509012951037,-12.137615252178
13,-12.1382143889443,-15.4891034439711,-12.139813464217
14,-12.1570555003577,-15.8964680786089,-12.1573743306267
15,-12.3466521983273,-15.9948132873562,-12.34796617878
16,-13.2147532206424,-16.2979790963779,-13.215120543112
17,-15.7651625896476,-16.6967349031604,-15.7660075569995
18,-20.7052454670789,-17.0650591535067,-20.7060110525023
19,-27.7090595888444,-17.2511179196936,-27.706663130887
20,-36.0163259961935,-17.684720276611,-36.0099693449421
21,-45.1515329497682,-17.8527830727307,-45.1498223484208
22,-54.9139916530588,-18.2823301621726,-54.9390054670528
23,-65.2121163041229,-18.4256810858305,-64.5447524436262
24,-75.9916298395924,-18.8180356655437,-68.7763119162373
25,-87.2138926461073,-19.2904941303386,-69.5696974735444
26,-98.8488160563087,-19.7696053812553,-70.0312454263915
27,-110.871834591404,-19.9049292669132,-70.3527421798301
28,-123.262310655307,-20.3036458549128,-70.8702659928955
29,-136.002926158603,-20.5579318829182,-71.4573999725829
30,-149.087773964558,-20.8257309501225,-72.0357860528124
31,-162.609836722786,-21.3567420819515,-72.5429455275038
32,-164.589800167808,-21.6635064601913,-72.7879697689017
33,-165.3575610047,-21.9256422063223,-73.1455146349653
34,-165.513037364821,-22.1372041440904,-73.6075878768637
35,-165.931807584112,-22.6661896908914,-73.8077989293898
36,-166.043629657352,-22.7962099459786,-74.0039464683683
37,-166.290712200748,-23.3318319646017,-74.4801736819306
38,-166.453874075289,-24.1505127502149,-74.8184129834598
39,-166.787034442146,-24.4616216814202,-75.242761176074
40,-166.997707403489,-24.9251133328311,-75.7442015650782
41,-167.054651511068,-25.4821924040249,-75.9583858732928
42,-167.095545975264,-25.6074117197926,-76.4296315987624
43,-167.308033508741,-25.9585999578058,-76.8621206608159
44,-167.384262059641,-26.5260061026371,-77.0945601332339
45,-167.557580496683,-27.1219719430798,-77.6662605927634
46,-167.698550804984,-27.5799228598153,-78.2297672355101
47,-167.844022553483,-28.219962256835,-78.5831285053423
48,-168.014028841377,-28.5051703870509,-79.0099140211552
49,-168.154942541231,-29.3404090648888,-79.3481712009293
50,-168.229119154628,-29.517052311795,-79.6839052080504
51,-168.302972836171,-29.8507836993219,-80.3141057124677
52,-168.365802012484,-30.3470579726366,-80.6988076480626
53,-168.424983493136,-31.0064863895139,-81.0202616358887
54,-168.494866486262,-31.7173269657816,-81.1480951122844
55,-168.625933740436,-32.0395035168311,-81.8466251580706
56,-168.674847228563,-32.7943586204846,-82.2416268139744
57,-168.730752068376,-33.0702564921411,-82.9434404532275
58,-168.818784865823,-33.5106893645321,-83.3098575277617
59,-168.887403365438,-34.1188490076735,-84.197476626686
60,-168.935728618436,-34.5807147203604,-84.5925561393415
61,-168.968365648127,-35.1980718054151,-84.8855843782712
62,-169.081034434018,-35.4820072179272,-85.43707779831
63,-169.094151271504,-36.3883306568313,-85.5743074176876
64,-169.134872298911,-37.081471517595,-86.2722861001866
65,-169.191009861098,-37.8807276157232,-86.5606933613812
66,-169.260212405336,-38.2330728306517,-86.6974233756053
67,-169.311672171337,-38.6946915035324,-87.4880756679891
68,-169.328465789493,-39.5554740426228,-88.0464421005625
69,-169.350056658803,-40.511529899111,-88.9630946491439
70,-169.404520427684,-41.2353711057158,-89.5918310680868
71,-169.451880438811,-41.8570580354381,-90.0021696826038
72,-169.473866384212,-42.1783184371324,-90.5826732422898
73,-169.559346832118,-43.2979108005159,-91.1701872059178
74,-169.593045401498,-43.8064912024976,-91.703637930071
75,-169.628950496828,-44.1357820367652,-91.9951781982358
76,-169.660163347973,-44.9743787193526,-92.8292279849861
77,-169.722991852506,-46.2301440834722,-92.9796844145247
78,-169.756969411694,-46.6694855141259,-94.009172385493
79,-169.797104516959,-47.3437935496359,-94.6835900001422
80,-169.836032868512,-48.7600456550097,-95.1224827714281
81,-169.865521644158,-50.6790503041834,-95.925800013906
82,-169.89233943301,-51.2793120367046,-96.7556652983796
83,-169.938059619076,-52.9000339601084,-97.1883494822682
84,-170.011708146184,-53.4645518928777,-97.5307170637836
85,-170.043269273504,-55.1575442501813,-98.4519790715939
86,-170.090138267292,-57.6721848749222,-99.1344657880885
87,-170.11698743152,-58.4780779017103,-100.065837103006
88,-170.154685405654,-58.9441138639932,-100.869331106162
89,-170.219779538584,-61.6089578058945,-101.652844299436
90,-170.266937328544,-62.9473305801217,-102.257538421347
91,-170.280701361545,-65.4619352782712,-103.446450811346
92,-170.321123177966,-68.4185311478134,-104.338218647308
93,-170.373239077077,-70.9089848824271,-105.304159627869
94,-170.404182632732,-73.305499161017,-106.289760276408
95,-170.429972552501,-76.5649827177256,-108.452495032779
96,-170.446305306962,-78.0740404388856,-109.335707106724
97,-170.474162378667,-80.1720679737504,-110.990137979346
98,-170.529351049315,-81.8887861682033,-111.592235667918
99,-170.547768124377,-86.0392769125753,-112.374807712122
100,-170.597503963568,-90.2313341907624,-113.392581786055
101,-170.646452364673,-96.6353766139727,-115.48805726029
102,-170.691111332195,-98.1631605625308,-116.455348347515
103,-170.739752073162,-102.284145205548,-119.03717365241
104,-170.751500516269,-108.604149900648,-120.262606355974
105,-170.81873919755,-110.487319573825,-122.212067894545
106,-170.847893135419,-113.307815286945,-123.275341015517
107,-170.881156863371,-121.346655489624,-125.171173706621
108,-170.914723782356,-127.59728241371,-129.888556870553
109,-170.970812878864,-131.239788769474,-131.367819627479
110,-170.975734134031,-134.828204417989,-134.202232016246
111,-170.99961108865,-140.441168894104,-135.622187785308
112,-171.02097084837,-146.321543678878,-138.191072266101
113,-171.075605277906,-151.899914282755,-140.182477092569
114,-171.132769130257,-156.219745742067,-143.94107071148
115,-171.16826038152,-160.956854836984,-147.655599299892
116,-171.226188506724,-166.534365091658,-152.447993369707
117,-171.267739400108,-167.383242072414,-156.64995770315
118,-171.287046791283,-167.927858800614,-157.454981036352
119,-171.308021659149,-168.425279435348,-161.901907949354
120,-171.349205750515,-168.716901110199,-164.076985627063
121,-171.37717836564,-169.071740218276,-166.079503264732
122,-171.456939846356,-169.503331586241,-166.730177854672
123,-171.530771402912,-169.870112063991,-167.45886667288
124,-171.541237083062,-170.14435241884,-167.548687877458
125,-171.572333041138,-170.200534998857,-167.802987924587
126,-171.599138156291,-170.452329502145,-168.289994229243
127,-171.651625842049,-170.67068749537,-168.630157184702
128,-171.676381323635,-170.690148700012,-168.745189585247
129,-171.732841391003,-171.081994772869,-169.092243710787
130,-171.784122433621,-171.213351185938,-169.325849851959
131,-171.825577750202,-171.417818985533,-169.395831840585
132,-171.871540673639,-171.511807904661,-169.682968005311
133,-171.90977558585,-171.741956190243,-169.775988798432
134,-171.9416346284,-171.847175525201,-169.912945329259
135,-171.976739282379,-171.945333280887,-169.97905104575
136,-172.045371277933,-171.980570420286,-170.057017009874
137,-172.059473902393,-172.028688329745,-170.12334668963
138,-172.12109439999,-172.094925873227,-170.251756772689
139,-172.146813325001,-172.211230050058,-170.265923892203
140,-172.189101623473,-172.258366406729,-170.324546483465
141,-172.24391690887,-172.326928190087,-170.432739145189
142,-172.274880117117,-172.408167289061,-170.509094819187
143,-172.323602674318,-172.456692133732,-170.534690919853
144,-172.362870779531,-172.525242898503,-170.574069467438
145,-172.426611907292,-172.606555383253,-170.62496961433
146,-172.450213607214,-172.696729700411,-170.745725711373
147,-172.50272569486,-172.744393630157,-170.826505719181
148,-172.540653673435,-172.780501877026,-170.871617339008
149,-172.593779270828,-172.842437007678,-170.902070578296
150,-172.616522246742,-172.913393343847,-171.01566848135
151,-172.662394805724,-172.950862633623,-171.07792116148
152,-172.690973180318,-172.990961053744,-171.154529239028
153,-172.736244090711,-173.079514694466,-171.191586734923
154,-172.807614837865,-173.119653546813,-171.237940175761
155,-172.831940715958,-173.19447172287,-171.322858447054
156,-172.868217635773,-173.262850629059,-171.363530529517
157,-172.911838082218,-173.28014523538,-171.404018741183
158,-172.931555004309,-173.399925809071,-171.475104898874
159,-173.022861950274,-173.427943902519,-171.556998143368
160,-173.051899111314,-173.454326199235,-171.577767604086
161,-173.113806319184,-173.539421574222,-171.628089875209
162,-173.16578923263,-173.5769781647,-171.676724211139
163,-173.207927787322,-173.679218832761,-171.734576229086
164,-173.253108391778,-173.694775865835,-171.799306859907
165,-173.300205341847,-173.764881651509,-171.827864456497
166,-173.33966582405,-173.880802600933,-171.934789630082
167,-173.395131592779,-173.904137133213,-171.963744411268
168,-173.436406574817,-173.98088401306,-172.035410774841
169,-173.501303573668,-174.015285153056,-172.078242892275
170,-173.561413328901,-174.075713828942,-172.130599540301
171,-173.616908924087,-174.176252933405,-172.170626486741
172,-173.66759614976,-174.276574182076,-172.241178049741
173,-173.723260585047,-174.298027186269,-172.299092023274
174,-173.7770028884,-174.374894188679,-172.318086707878
175,-173.831991112292,-174.402723886873,-172.372853005493
176,-173.898969015309,-174.495632513518,-172.494876917886
177,-173.94882540577,-174.565888119808,-172.54981811018
178,-174.023342694152,-174.649130300072,-172.59164622274
179,-174.073775274239,-174.697787009409,-172.685131744973
180,-174.121016570819,-174.762410205708,-172.719643988356
181,-174.167677353755,-174.830098434064,-172.763690322134
182,-174.248860636241,-174.894249944355,-172.840564722319
183,-174.327697832743,-174.962996980229,-172.915580757341
184,-174.354419217475,-175.062909861801,-172.981575989229
185,-174.43710205468,-175.144956501951,-173.038963887302
186,-174.507621644021,-175.182994039788,-173.119614583597
187,-174.586061974137,-175.227801726486,-173.175706197194
188,-174.626435774534,-175.302997145441,-173.319385724789
189,-174.663413438716,-175.381312253465,-173.33410136293
190,-174.727861532386,-175.507004218611,-173.388510189193
191,-174.813178154597,-175.579190694923,-173.507819756912
192,-174.899529660989,-175.637574263868,-173.54385804045
193,-174.916029569766,-175.661970044197,-173.707208837514
194,-175.065561030547,-175.769070950147,-173.72900304882
195,-175.087573514403,-175.838098327456,-173.800260793211
196,-175.141772815068,-175.931092496818,-173.865823818072
197,-175.237342525293,-175.992343551935,-173.958484463251
198,-175.28884902362,-176.044706922541,-174.067526297275
199,-175.412238609374,-176.120632189174,-174.115691873534
200,-175.456851411599,-176.195463003502,-174.190665710557
201,-175.565640635502,-176.295175775147,-174.255157754394
202,-175.617527992589,-176.383212431726,-174.421822871127
203,-175.648870604392,-176.479811035189,-174.480687605893
204,-175.719437640455,-176.538449674392,-174.518526566673
205,-175.8409516548,-176.70879886723,-174.612869289452
206,-176.011620972949,-176.794546707681,-174.693866904324
207,-176.089222764004,-176.895088760617,-174.754951447908
208,-176.182087885863,-176.99062489892,-174.860722459606
209,-176.300139467876,-177.042318817187,-174.971358325339
210,-176.403912338908,-177.112920000898,-175.023690614998
211,-176.529380958574,-177.18270842192,-175.12471852209
212,-176.567649366191,-177.263716433446,-175.278887521376
213,-176.652266157129,-177.327081832279,-175.450875307867
214,-176.773477139827,-177.542431150291,-175.53358046746
215,-176.87313678471,-177.738220259458,-175.674310738482
216,-177.004381647266,-177.835967406759,-175.759459184739
217,-177.18741830932,-177.937374138161,-175.854883093423
218,-177.226720617217,-177.988593756966,-175.920359788574
219,-177.434658805187,-178.151277513598,-176.007377237632
220,-177.486865516446,-178.330944162618,-176.153614557195
221,-177.569437655988,-178.493442783373,-176.260987056484
222,-177.850488280808,-178.565147334423,-176.421680881948
223,-177.982940977553,-178.604440477761,-176.573154243273
224,-178.063303120361,-178.761523946967,-176.726164774412
225,-178.220416573249,-178.953717069048,-176.88599302708
226,-178.341281143077,-179.024279083294,-177.012446353326
227,-178.488652582836,-179.178632254061,-177.268116699743
228,-178.581379835599,-179.346714806842,-177.345600467606
229,-178.850527064176,-179.410013292797,-177.458050227374
230,-178.91947727785,-179.524661763051,-177.718680285038
231,-179.103043127925,-179.683649205051,-177.877589033964
232,-179.162358840701,-179.876433095239,-177.990226425587
233,-179.360520395379,-180.102211519363,-178.267826767108
234,-179.554449295811,-180.245661855702,-178.403072649144
235,-179.904619891115,-180.494295338797,-178.639883477464
236,-180.017605922089,-180.796810978437,-178.862487216457
237,-180.171333778077,-181.160415773454,-178.984013185254
238,-180.454417173179,-181.27754804222,-179.393255538131
239,-180.862197825207,-181.479374210856,-179.688600859154
240,-181.163999419609,-181.786748985579,-179.916226405192
241,-181.490507511878,-182.072334420747,-180.094863952091
242,-181.647945160751,-182.562709028981,-180.439690861422
243,-182.058761035279,-182.755631463996,-180.760367317823
244,-182.486015033925,-183.062902168869,-180.982458371721
245,-182.528744798866,-183.40295760804,-181.38217047317
246,-183.016653369727,-183.932745139515,-181.928611203631
247,-183.365006021128,-184.168003095635,-182.420448029934
248,-184.062673075721,-184.436594311802,-182.93320089193
249,-184.76378413717,-185.013144739354,-183.566521284041
250,-185.133194288825,-185.551646175798,-184.101151544804
251,-186.500740403395,-186.284884191614,-185.05329713541
252,-187.36612061998,-187.278308606183,-185.83581582723
253,-187.858942916837,-189.08835902759,-186.265974430625
254,-189.613358270977,-189.520258410352,-187.893980042456
255,-194.427407328668,-192.064140425146,-191.198102738184
256,-198.257083606308,-197.674162927546,-197.400995956978


==> Results/files_txt/Expectation_Eigen_HLoS_NLoS_Iso_TraceNorm.txt <==
Var1,Normalized_Eigen_Values_Hankel_dB,NLoSEigen_dB,LoSNLoSEigen_dB
1,-12.1112038910618,-13.9995671003693,-11.6416613396779
2,-12.1117076858411,-13.9995671003693,-11.755340895401
3,-12.1224942298766,-17.8176364295372,-12.0874921940647
4,-12.1230068789492,-17.8176364295372,-12.1416328274356
5,-12.1291136509739,-18.9591828148389,-12.1840141911218
6,-12.1296154545019,-18.9591828148389,-12.1882186205433
7,-12.1333298737422,-19.6920819335464,-12.1898200954943
8,-12.1338009016695,-19.6920819335464,-12.1903027471241
9,-12.1359920806055,-20.2335959707765,-12.202781422079
10,-12.1364063926565,-20.2335959707765,-12.2065366779195
11,-12.1375306498589,-20.6629139865672,-12.2134477955445
12,-12.1378380014041,-20.6629139865672,-12.2358644352405
13,-12.1382143889443,-21.0182525634621,-12.2503747405097
14,-12.1570555003577,-21.0182525634621,-12.3333897672078
15,-12.3466521983273,-21.3210666327742,-12.3974653701957
16,-13.2147532206424,-21.3210666327742,-13.2646642409352
17,-15.7651625896476,-21.5846293225692,-15.7711348872802
18,-20.7052454670789,-21.5846293225692,-20.8091036692758
19,-27.7090595888444,-21.81773244691,-27.9080457748729
20,-36.0163259961935,-21.8177324469101,-35.8760082929139
21,-45.1515329497682,-22.0265035304579,-44.1071163511734
22,-54.9139916530588,-22.0265035304579,-49.3743761923751
23,-65.2121163041229,-22.2153852252984,-50.009707742352
24,-75.9916298395924,-22.2153852252984,-50.5055076670922
25,-87.2138926461073,-22.3877019577035,-50.6919067018713
26,-98.8488160563087,-22.3877019577036,-51.045668045272
27,-110.871834591404,-22.5460065645527,-51.3365120067222
28,-123.262310655307,-22.5460065645527,-51.4641840282784
29,-136.002926158603,-22.6923021408734,-51.8017877018183
30,-149.087773964558,-22.6923021408734,-51.8495879231846
31,-162.609836722786,-22.8281894328444,-52.1056258174053
32,-164.589800167808,-22.8281894328444,-52.1890933858494
33,-165.3575610047,-22.9549678983039,-52.2597437461884
34,-165.513037364821,-22.9549678983039,-52.5043531026164
35,-165.931807584112,-23.0737068901443,-52.5612869020507
36,-166.043629657352,-23.0737068901443,-52.7981952511824
37,-166.290712200748,-23.1852969765837,-52.8575435523293
38,-166.453874075289,-23.1852969765838,-53.0705124452625
39,-166.787034442146,-23.2904877015342,-53.1276825535732
40,-166.997707403489,-23.2904877015342,-53.3190380209639
41,-167.054651511068,-23.3899158707657,-53.3854499667025
42,-167.095545975264,-23.3899158707657,-53.5577586642074
43,-167.308033508741,-23.4841270813738,-53.6272016163631
44,-167.384262059641,-23.4841270813738,-53.7807890127839
45,-167.557580496683,-23.5735923437924,-53.847290094647
46,-167.698550804984,-23.5735923437924,-53.9927514252284
47,-167.844022553483,-23.6587210806609,-54.0609916103282
48,-168.014028841377,-23.6587210806609,-54.190994300403
49,-168.154942541231,-23.739871410976,-54.2530368436413
50,-168.229119154628,-23.7398714109761,-54.3799700644596
51,-168.302972836171,-23.8173583728021,-54.4392025641327
52,-168.365802012484,-23.8173583728022,-54.5585642423677
53,-168.424983493136,-23.8914605614268,-54.614287500128
54,-168.494866486262,-23.8914605614268,-54.7342817051993
55,-168.625933740436,-23.9624255358783,-54.7824505258265
56,-168.674847228563,-23.9624255358783,-54.8914026371895
57,-168.730752068376,-24.0304742582847,-54.9434191180079
58,-168.818784865823,-24.0304742582848,-55.0484773304956
59,-168.887403365438,-24.0958047665613,-55.0989439637982
60,-168.935728618436,-24.0958047665613,-55.1952041911687
61,-168.968365648127,-24.1585952340382,-55.24274862191
62,-169.081034434018,-24.1585952340382,-55.3386161695665
63,-169.094151271504,-24.2190065348861,-55.3811658121118
64,-169.134872298911,-24.2190065348861,-55.4749997350824
65,-169.191009861098,-24.2771844081467,-55.5181739760754
66,-169.260212405336,-24.2771844081468,-55.60198719836
67,-169.311672171337,-24.333261293457,-55.6474764452646
68,-169.328465789493,-24.3332612934571,-55.7358485711696
69,-169.350056658803,-24.3873578964839,-55.7681121179763
70,-169.404520427684,-24.3873578964839,-55.8493250494867
71,-169.451880438811,-24.4395845304643,-55.8874562467613
72,-169.473866384212,-24.4395845304644,-55.9680936836494
73,-169.559346832118,-24.490042271212,-56.003077816867
74,-169.593045401498,-24.4900422712121,-56.0784751475309
75,-169.628950496828,-24.538823955874,-56.1170712000607
76,-169.660163347973,-24.5388239558741,-56.1887979076223
77,-169.722991852506,-24.5860150501353,-56.2210481405333
78,-169.756969411694,-24.5860150501354,-56.2922203084484
79,-169.797104516959,-24.6316944041309,-56.3220459543534
80,-169.836032868512,-24.6316944041309,-56.3906967774114
81,-169.865521644158,-24.6759349137738,-56.4279497731962
82,-169.89233943301,-24.675934913774,-56.4909649408424
83,-169.938059619076,-24.7188041013561,-56.5193568695099
84,-170.011708146184,-24.7188041013562,-56.5854101257532
85,-170.043269273504,-24.7603646269605,-56.6105845118463
86,-170.090138267292,-24.7603646269606,-56.6740767959145
87,-170.11698743152,-24.800674740351,-56.702208722725
88,-170.154685405654,-24.8006747403511,-56.7658253736061
89,-170.219779538584,-24.8397886814586,-56.7874819961457
90,-170.266937328544,-24.8397886814586,-56.8487226373323
91,-170.280701361545,-24.8777570363258,-56.8744185699283
92,-170.321123177966,-24.8777570363258,-56.932843288327
93,-170.373239077077,-24.9146270543205,-56.959617003269
94,-170.404182632732,-24.9146270543205,-57.0125805240713
95,-170.429972552501,-24.9504429315692,-57.0343693250945
96,-170.446305306962,-24.9504429315692,-57.0915739161326
97,-170.474162378667,-24.9852460648308,-57.1079838178347
98,-170.529351049315,-24.985246064831,-57.1650718350865
99,-170.547768124377,-25.019075279438,-57.1879223550465
100,-170.597503963568,-25.0190752794381,-57.2415423283105
101,-170.646452364673,-25.0519670344118,-57.2592430440672
102,-170.691111332195,-25.051967034412,-57.313340404384
103,-170.739752073162,-25.0839556074458,-57.3302644804574
104,-170.751500516269,-25.083955607446,-57.3823013543212
105,-170.81873919755,-25.1150732620726,-57.3991808778464
106,-170.847893135419,-25.1150732620727,-57.4512540676479
107,-170.881156863371,-25.1453503990408,-57.4700124044436
108,-170.914723782356,-25.1453503990409,-57.5164510777994
109,-170.970812878864,-25.1748156936487,-57.5309833388034
110,-170.975734134031,-25.1748156936487,-57.5792994020577
111,-170.99961108865,-25.2034962205728,-57.5987134381426
112,-171.02097084837,-25.2034962205728,-57.6439133851616
113,-171.075605277906,-25.2314175675283,-57.6594905783351
114,-171.132769130257,-25.2314175675284,-57.7051343908643
115,-171.16826038152,-25.2586039389379,-57.7155764345484
116,-171.226188506724,-25.2586039389379,-57.7606615761859
117,-171.267739400108,-25.2850782506424,-57.773663243784
118,-171.287046791283,-25.2850782506425,-57.8143592823346
119,-171.308021659149,-25.3108622165642,-57.8331168612335
120,-171.349205750515,-25.3108622165642,-57.878421295984
121,-171.37717836564,-25.3359764281278,-57.885680599895
122,-171.456939846356,-25.335976428128,-57.9240922453334
123,-171.530771402912,-25.3604404271511,-57.9413044894593
124,-171.541237083062,-25.3604404271511,-57.9848356820763
125,-171.572333041138,-25.3842727728339,-57.9951974873954
126,-171.599138156291,-25.3842727728342,-58.0330616325726
127,-171.651625842049,-25.4074911034148,-58.040177271031
128,-171.676381323635,-25.4074911034149,-58.0852235386806
129,-171.732841391003,-25.4301121929856,-58.0937833036315
130,-171.784122433621,-25.4301121929856,-58.1319070944154
131,-171.825577750202,-25.4521520039159,-58.1463385954968
132,-171.871540673639,-25.4521520039159,-58.1787424902597
133,-171.90977558585,-25.4736257352869,-58.1899055531092
134,-171.9416346284,-25.4736257352869,-58.2228974463724
135,-171.976739282379,-25.4945478676861,-58.238047263381
136,-172.045371277933,-25.4945478676862,-58.2750608379893
137,-172.059473902393,-25.5149322046911,-58.285630951457
138,-172.12109439999,-25.5149322046912,-58.3139620883732
139,-172.146813325001,-25.5347919113202,-58.3264561386369
140,-172.189101623473,-25.5347919113202,-58.3570744535212
141,-172.24391690887,-25.5541395497206,-58.3689545154451
142,-172.274880117117,-25.5541395497206,-58.4037042819752
143,-172.323602674318,-25.5729871123156,-58.4102550271401
144,-172.362870779531,-25.5729871123156,-58.4409585408225
145,-172.426611907292,-25.5913460526314,-58.4460520178331
146,-172.450213607214,-25.5913460526316,-58.4777167023064
147,-172.50272569486,-25.6092273139872,-58.488900333753
148,-172.540653673435,-25.6092273139874,-58.5206831865417
149,-172.593779270828,-25.6266413562246,-58.5278174036146
150,-172.616522246742,-25.6266413562248,-58.5587893509393
151,-172.662394805724,-25.64359818063,-58.5692897966202
152,-172.690973180318,-25.64359818063,-58.5939239186706
153,-172.736244090711,-25.6601073531948,-58.6071511288067
154,-172.807614837865,-25.6601073531948,-58.6304359875442
155,-172.831940715958,-25.6761780263397,-58.6347485779291
156,-172.868217635773,-25.6761780263397,-58.6653439160886
157,-172.911838082218,-25.6918189592222,-58.6725221320593
158,-172.931555004309,-25.6918189592223,-58.7026822163741
159,-173.022861950274,-25.7070385367319,-58.7059390372424
160,-173.051899111314,-25.7070385367319,-58.7287337723878
161,-173.113806319184,-25.7218447872739,-58.7438786725078
162,-173.16578923263,-25.7218447872739,-58.7621791611815
163,-173.207927787322,-25.7362453994266,-58.7695029764983
164,-173.253108391778,-25.7362453994266,-58.7955785286687
165,-173.300205341847,-25.750247737559,-58.7990298843759
166,-173.33966582405,-25.750247737559,-58.823421422952
167,-173.395131592779,-25.763858856476,-58.8346307141378
168,-173.436406574817,-25.763858856476,-58.8545385778161
169,-173.501303573668,-25.7770855151674,-58.864030867988
170,-173.561413328901,-25.7770855151674,-58.8810328105466
171,-173.616908924087,-25.7899341897157,-58.8934896110811
172,-173.66759614976,-25.7899341897157,-58.9135714736149
173,-173.723260585047,-25.8024110854276,-58.9190248207771
174,-173.7770028884,-25.8024110854276,-58.9353458182443
175,-173.831991112292,-25.814522148234,-58.9417109719152
176,-173.898969015309,-25.814522148234,-58.962736808202
177,-173.94882540577,-25.8262730754144,-58.9700116620433
178,-174.023342694152,-25.8262730754144,-58.9906505703751
179,-174.073775274239,-25.8376693256855,-58.9991717433002
180,-174.121016570819,-25.8376693256855,-59.0128070233828
181,-174.167677353755,-25.8487161286979,-59.0171591841188
182,-174.248860636241,-25.8487161286979,-59.0379844706159
183,-174.327697832743,-25.8594184939763,-59.0460022946823
184,-174.354419217475,-25.8594184939763,-59.0639131855804
185,-174.43710205468,-25.8697812193416,-59.0683567481856
186,-174.507621644021,-25.8697812193416,-59.0889321916927
187,-174.586061974137,-25.8798088988425,-59.0915929195065
188,-174.626435774534,-25.8798088988425,-59.1068669808171
189,-174.663413438716,-25.8895059302327,-59.1091008439769
190,-174.727861532386,-25.8895059302327,-59.1278599277169
191,-174.813178154597,-25.8988765220145,-59.1359464840671
192,-174.899529660989,-25.8988765220145,-59.1485897921301
193,-174.916029569766,-25.9079247000806,-59.1527787972951
194,-175.065561030547,-25.9079247000806,-59.1693293711518
195,-175.087573514403,-25.9166543139718,-59.1727077535937
196,-175.141772815068,-25.9166543139718,-59.1889940949476
197,-175.237342525293,-25.9250690427784,-59.1909081114529
198,-175.28884902362,-25.9250690427784,-59.2062554642543
199,-175.412238609374,-25.9331724007,-59.21262675233
200,-175.456851411599,-25.9331724007,-59.2216067298133
201,-175.565640635502,-25.9409677422877,-59.2312509520781
202,-175.617527992589,-25.9409677422877,-59.238904046396
203,-175.648870604392,-25.948458267381,-59.2461785828008
204,-175.719437640455,-25.948458267381,-59.258983052103
205,-175.8409516548,-25.95564702576,-59.2652722852674
206,-176.011620972949,-25.9556470257601,-59.2719729517869
207,-176.089222764004,-25.9625369215247,-59.2784070450645
208,-176.182087885863,-25.9625369215247,-59.2870902131431
209,-176.300139467876,-25.9691307172178,-59.295967776104
210,-176.403912338908,-25.9691307172178,-59.3058579975509
211,-176.529380958574,-25.9754310377008,-59.311083514171
212,-176.567649366191,-25.9754310377008,-59.3194315830076
213,-176.652266157129,-25.9814403737986,-59.3218339832382
214,-176.773477139827,-25.9814403737986,-59.3368458481484
215,-176.87313678471,-25.9871610857223,-59.3427720843305
216,-177.004381647266,-25.9871610857223,-59.3481043713444
217,-177.18741830932,-25.9925954062788,-59.3524943438515
218,-177.226720617217,-25.9925954062788,-59.3617412338332
219,-177.434658805187,-25.9977454438802,-59.3667538507314
220,-177.486865516446,-25.9977454438802,-59.3719540685804
221,-177.569437655988,-26.0026131853579,-59.3760109026213
222,-177.850488280808,-26.0026131853579,-59.3831208793803
223,-177.982940977553,-26.0072004985941,-59.3875777078656
224,-178.063303120361,-26.0072004985941,-59.3942590724412
225,-178.220416573249,-26.0115091349718,-59.3974581957869
226,-178.341281143077,-26.0115091349718,-59.4048116983006
227,-178.488652582836,-26.0155407316588,-59.4105224348841
228,-178.581379835599,-26.0155407316588,-59.4171970686262
229,-178.850527064176,-26.0192968137219,-59.4235830563457
230,-178.91947727785,-26.0192968137219,-59.4264339579889
231,-179.103043127925,-26.0227787960886,-59.4322848905916
232,-179.162358840701,-26.0227787960886,-59.4366324843038
233,-179.360520395379,-26.0259879853491,-59.4396365414251
234,-179.554449295811,-26.0259879853491,-59.4455789337365
235,-179.904619891115,-26.0289255814165,-59.4498990655965
236,-180.017605922089,-26.0289255814165,-59.4536763077372
237,-180.171333778077,-26.0315926790377,-59.4601507233566
238,-180.454417173179,-26.0315926790377,-59.4627403985533
239,-180.862197825207,-26.0339902691689,-59.4657779637145
240,-181.163999419609,-26.0339902691689,-59.4705770819884
241,-181.490507511878,-26.0361192402121,-59.4750190953501
242,-181.647945160751,-26.0361192402121,-59.4779104867102
243,-182.058761035279,-26.0379803791202,-59.4814847995715
244,-182.486015033925,-26.0379803791202,-59.4850765059858
245,-182.528744798866,-26.0395743723719,-59.4867466109348
246,-183.016653369727,-26.0395743723719,-59.4887526769754
247,-183.365006021128,-26.0409018068198,-59.5096715321744
248,-184.062673075721,-26.0409018068198,-59.9830759146071
249,-184.76378413717,-26.0419631704119,-63.0776188670076
250,-185.133194288825,-26.0419631704119,-64.3752301707006
251,-186.500740403395,-26.0427588527922,-71.3965790418894
252,-187.36612061998,-26.0427588527922,-78.743922015757
253,-187.858942916837,-26.0432891457767,-83.8989039300692
254,-189.613358270977,-26.0432891457767,-87.0827088559104
255,-194.427407328668,-26.043554243712,-106.440309912827
256,-198.257083606308,-26.043554243712,-108.308008403021


==> Results/files_txt/Expectation_Eigen_HLoS_NLoS_NoNIso_TraceNorm.txt <==
Var1,Normalized_Eigen_Values_Hankel_dB,NLoSEigen_dB1,LoSNLoSEigen_dB1,NLoSEigen_dB2,LoSNLoSEigen_dB2,NLoSEigen_dB3,LoSNLoSEigen_dB3
1,-12.1112038910618,-15.0175900223936,-11.75295590793,-16.4235800808331,-11.8589651097187,-17.4061940107534,-11.914478907487
2,-12.1117076858411,-15.0194950048176,-11.8135916335701,-16.4284978560988,-11.9039229886325,-17.4061940107534,-11.951982301001
3,-12.1224942298766,-15.1195160325677,-11.9746019740638,-16.4325262224342,-12.010872531841,-17.4149440600245,-12.0365917395466
4,-12.1230068789492,-15.1343833250346,-12.0454381228484,-16.447502149912,-12.0704902327798,-17.4149440600245,-12.0871469939901
5,-12.1291136509739,-15.317366333016,-12.1661175713871,-16.4551227741106,-12.1516492591595,-17.4324462619462,-12.1467128310241
6,-12.1296154545019,-15.3729488011252,-12.1826217243195,-16.4808251548181,-12.164337090898,-17.4324462619462,-12.1535957796163
7,-12.1333298737422,-15.6042534560246,-12.1907764937933,-16.4911648619477,-12.1738871912317,-17.4587048253069,-12.1648454039178
8,-12.1338009016695,-15.7478199856997,-12.1939737426544,-16.5287091872479,-12.1757384371211,-17.4587048253069,-12.1671292389043
9,-12.1359920806055,-15.9465799942324,-12.2006284501377,-16.5404558140887,-12.1823533345094,-17.4937260683695,-12.1716427604305
10,-12.1364063926565,-15.9690807590212,-12.2049033945582,-16.5914072610029,-12.1866234329268,-17.4937260683695,-12.175894626462
11,-12.1375306498589,-15.9741332251979,-12.2076426076064,-16.6028067585856,-12.1893598719025,-17.5375184249782,-12.178625112711
12,-12.1378380014041,-15.9946347760979,-12.2099734517093,-16.6691837049996,-12.191619695265,-17.5375184249782,-12.180858497637
13,-12.1382143889443,-16.0610530569954,-12.2721151561829,-16.6780362476545,-12.246600949012,-17.5900924527235,-12.2285031327519
14,-12.1570555003577,-16.1143748959472,-12.3981879467525,-16.7623148294999,-12.3717271614012,-17.5900924527235,-12.3408732796813
15,-12.3466521983273,-16.2214564791861,-12.5086679078417,-16.7659699062636,-12.43387401572,-17.6514608431809,-12.3963529052586
16,-13.2147532206424,-16.2740933169622,-13.2401588806052,-16.8664401031896,-13.2256507452716,-17.6514608431809,-13.2212537390693
17,-15.7651625896476,-16.3069781473065,-15.7626505990584,-16.8710896455513,-15.7577941094242,-17.7216384342473,-15.7588351734924
18,-20.7052454670789,-16.4216661541654,-20.8355554866328,-16.9792856428281,-20.8190830016001,-17.7216384342473,-20.8041840288424
19,-27.7090595888444,-16.4492921377241,-27.9457897163093,-16.9958106429035,-27.898372980914,-17.8006422246,-27.8741217214412
20,-36.0163259961935,-16.5736725191396,-35.1438812762357,-17.104351476216,-35.2839963536014,-17.8006422246,-35.4511856016657
21,-45.1515329497682,-16.7436006888673,-39.593293634069,-17.13679463231,-40.7957087984779,-17.8884913903134,-42.0549527640816
22,-54.9139916530588,-16.9157381933208,-39.8893397469333,-17.2414884298436,-41.000565756469,-17.8884913903134,-42.6287842180171
23,-65.2121163041229,-16.9421069168966,-40.0326165139268,-17.2943736588405,-41.144178668749,-17.9852073036664,-42.7319466950635
24,-75.9916298395924,-16.970072423981,-40.2700752735384,-17.3905529509708,-41.3513007918784,-17.9852073036664,-42.8259359877371
25,-87.2138926461073,-17.103460467192,-40.4512074765427,-17.4688959936513,-41.4896363413006,-18.0908135541873,-42.9417054094456
26,-98.8488160563087,-17.3345090223261,-40.7367627147243,-17.5514068682572,-41.6264669923478,-18.0908135541873,-42.9868661923166
27,-110.871834591404,-17.5279857296875,-40.9339218850518,-17.660727212621,-41.6729438305948,-18.2053359719761,-43.1405893226787
28,-123.262310655307,-17.5312152165212,-41.1864465665429,-17.723917166638,-41.8341585342136,-18.2053359719761,-43.1630548015859
29,-136.002926158603,-17.8313728531043,-41.27769803018,-17.870251371321,-41.9604123796616,-18.3288026533663,-43.3447932302395
30,-149.087773964558,-17.8583205514364,-41.3436291185192,-17.9079557754425,-42.1548269391282,-18.3288026533663,-43.3613766473018
31,-162.609836722786,-18.0163250055178,-41.6085778650225,-18.0978722870787,-42.3181364017833,-18.461243988973,-43.5583647879478
32,-164.589800167808,-18.1851831544296,-42.0628009159423,-18.103399368856,-42.487640525645,-18.4612439889731,-43.5792556176875
33,-165.3575610047,-18.407769453748,-42.4460174433702,-18.3101291778837,-42.7080643705811,-18.6026926942034,-43.7879382565312
34,-165.513037364821,-18.5676595458885,-42.4752704566536,-18.3440149403031,-42.8383987275548,-18.6026926942034,-43.8124347566259
35,-165.931807584112,-18.9005754046565,-43.0484765449947,-18.5280308130553,-43.1298219572958,-18.7531838422876,-44.0350374231105
36,-166.043629657352,-18.9672056997726,-43.1173200255346,-18.6091270089573,-43.2091144146671,-18.7531838422876,-44.0609836098914
37,-166.290712200748,-19.0651835885986,-43.4308385810153,-18.7569940971597,-43.5847186661154,-18.9127548999184,-44.2999859049855
38,-166.453874075289,-19.1812018679673,-43.7599941149365,-18.8936805519909,-43.6010485095425,-18.9127548999184,-44.3255381984838
39,-166.787034442146,-19.6742792415903,-44.2090173610752,-18.9969129073631,-44.0096828933754,-19.0814457655712,-44.582913885826
40,-166.997707403489,-19.805128352561,-44.5221983897128,-19.1981738598392,-44.079593702177,-19.0814457655712,-44.6066581432024
41,-167.054651511068,-19.8561943867872,-45.1776566276213,-19.2476850261079,-44.4444198059637,-19.2592988106059,-44.8839118357041
42,-167.095545975264,-20.3332544183828,-45.3186368854557,-19.5092120002416,-44.6067312926412,-19.2592988106059,-44.9048302077884
43,-167.308033508741,-20.5034617015807,-45.5195369128393,-19.5231334927576,-44.9005056515679,-19.4463589232381,-45.2030621423769
44,-167.384262059641,-20.5919081292706,-45.7526682576359,-19.7813990078619,-45.1722731265832,-19.4463589232381,-45.2204744498271
45,-167.557580496683,-20.6291089216182,-46.7174676968216,-19.8691165308949,-45.3781339779236,-19.6426735554951,-45.5404473873079
46,-167.698550804984,-21.3855305441195,-46.9767268362918,-20.0641547324097,-45.77696006313,-19.6426735554951,-45.5539367082421
47,-167.844022553483,-21.3876415248173,-47.0886254264783,-20.2367130636965,-45.8775674298117,-19.8482927732613,-45.8961524252349
48,-168.014028841377,-21.5385466814671,-48.0106010402288,-20.3573912435666,-46.3922545787995,-19.8482927732613,-45.9054865578422
49,-168.154942541231,-22.0049021683518,-48.3441054618889,-20.6265489506049,-46.4282494478478,-20.0632693095449,-46.2702613502076
50,-168.229119154628,-22.242719267268,-48.5481663026123,-20.6610238845582,-46.9361675779238,-20.0632693095449,-46.2753279734571
51,-168.302972836171,-22.318093260442,-48.6479693061043,-20.9749711654846,-47.1130100435721,-20.2876586210914,-46.6627323987828
52,-168.365802012484,-22.5346224957381,-49.5720321231799,-21.0392888901937,-47.4992061413092,-20.2876586210914,-46.6637366151652
53,-168.424983493136,-23.1564912434171,-50.0063847361726,-21.2991546623312,-47.8415594962075,-20.5215189484889,-47.0702657935525
54,-168.494866486262,-23.2989018063491,-50.1802297187017,-21.4756398410765,-48.0834668567214,-20.5215189484889,-47.07420353322
55,-168.625933740436,-23.6179534472484,-50.4314710703439,-21.6334989213361,-48.6079561963459,-20.7649113799205,-47.4956093831513
56,-168.674847228563,-24.0488127000936,-51.288940799028,-21.9363548453158,-48.6936057811582,-20.7649113799205,-47.504136263132
57,-168.730752068376,-24.1283315236024,-51.7507635165507,-21.977931368417,-49.2997043538374,-21.0178999187241,-47.9395065256164
58,-168.818784865823,-24.3257545474485,-51.9873338790238,-22.3323822233749,-49.4417171067726,-21.0178999187241,-47.952909251713
59,-168.887403365438,-24.7879240918879,-52.38967220875,-22.4222373139777,-49.9443804321159,-21.2805515549388,-48.4019166414422
60,-168.935728618436,-25.1576374102502,-53.413243464047,-22.696784418621,-50.2818728045792,-21.2805515549388,-48.4206274632314
61,-168.968365648127,-25.3962888741553,-53.8820591663306,-22.9341458452352,-50.4391808480578,-21.5529363410273,-48.8826862190956
62,-169.081034434018,-26.0412993474575,-54.4250131177121,-23.0710735221803,-50.631275781475,-21.5529363410273,-48.9074110308235
63,-169.094151271504,-26.2438285405559,-55.054718505547,-23.455187664754,-51.2005870260074,-21.8351274719789,-49.3814407070471
64,-169.134872298911,-26.5075117828875,-55.5821665745055,-23.472999658501,-51.3191833593334,-21.835127471979,-49.4133873226806
65,-169.191009861098,-26.5613187968176,-55.9042344035879,-23.849067470626,-51.9829337125534,-22.1272013700094,-49.8972431169915
66,-169.260212405336,-27.369358004695,-56.5146117054759,-24.0397847440348,-52.1894073094135,-22.1272013700094,-49.9386900517332
67,-169.311672171337,-27.3863460397893,-57.2309461723639,-24.2526559922251,-52.711656682586,-22.4292377740949,-50.4273086738371
68,-169.328465789493,-27.6547280426346,-57.8961800270045,-24.6355608470702,-53.1703620784865,-22.4292377740949,-50.4834591733595
69,-169.350056658803,-28.5846517219697,-58.4623667328021,-24.6658986481569,-53.4649290124391,-22.7413198345908,-50.9597870038676
70,-169.404520427684,-28.7520881901641,-59.6028941445518,-25.0887431645417,-54.1124395749601,-22.7413198345908,-51.0478409252082
71,-169.451880438811,-28.8291398082266,-60.0181672690501,-25.2614694297111,-54.3180329205309,-23.0635342132087,-51.4165439200436
72,-169.473866384212,-29.6912196274421,-60.4686449321412,-25.5211395194972,-54.9267711197436,-23.0635342132087,-51.6319876947904
73,-169.559346832118,-29.8382273349165,-60.7614637031292,-25.9187427839367,-55.335226050621,-23.3959711886378,-51.7384372460717
74,-169.593045401498,-30.0126851874418,-61.4199426275023,-25.963039890622,-55.7505747739066,-23.3959711886378,-52.2360394015027
75,-169.628950496828,-30.1471050115711,-62.157950463778,-26.4143986053431,-56.3054196191897,-23.7387247681294,-52.2399618351545
76,-169.660163347973,-31.1465738468996,-62.3974835872502,-26.6087145066746,-56.6907793997681,-23.7387247681294,-52.8331964275945
77,-169.722991852506,-31.1677516122231,-62.9135129592871,-26.8751720940007,-57.1834422666864,-24.0918928053757,-52.8602285244193
78,-169.756969411694,-31.4714909724081,-64.6497571910662,-27.3328315953047,-57.7181389923683,-24.0918928053757,-53.4582805723195
79,-169.797104516959,-32.2197205526932,-64.9676329943002,-27.3453188455498,-58.1361507898595,-24.455577125048,-53.5046560700201
80,-169.836032868512,-32.5092107723314,-65.2493631044721,-27.8247993657705,-58.6527349588204,-24.455577125048,-54.1053557176297
81,-169.865521644158,-32.5829503768193,-66.8488546580893,-28.0926684821098,-59.2667855072222,-24.8298836543809,-54.1695296172995
82,-169.89233943301,-33.0378116070578,-66.9833841881578,-28.3135761378849,-59.5834886417232,-24.8298836543809,-54.7712198310515
83,-169.938059619076,-33.2912300636475,-67.1617057693142,-28.8116135854804,-60.323969167656,-25.2149225622235,-54.8550365671297
84,-170.011708146184,-33.4434968039674,-67.5086098402286,-28.8899434031345,-60.7371299933557,-25.2149225622235,-55.453696732911
85,-170.043269273504,-33.6918122099939,-67.8457110695909,-29.318878037657,-61.2633609675509,-25.610808406008,-55.5613725107085
86,-170.090138267292,-33.9256755341239,-69.7191260260883,-29.7265375961802,-62.0647698331961,-25.610808406008,-56.1503811228289
87,-170.11698743152,-35.3955228605217,-69.7673609136702,-29.8353376963098,-62.1100973748968,-26.0176602871209,-56.2887410594169
88,-170.154685405654,-36.9183242143735,-69.9395610815216,-30.3609626054756,-62.3897693148922,-26.0176602871209,-56.8581955826161
89,-170.219779538584,-38.4936672529587,-70.4529798085006,-30.6045179518986,-63.1380855637521,-26.4356020152036,-57.0373540497972
90,-170.266937328544,-39.0675174872637,-71.897827213362,-30.8957246226656,-63.6682431003286,-26.4356020152036,-57.5736559314488
91,-170.280701361545,-40.1211553166194,-72.420134371233,-31.4395973921273,-64.1275719647373,-26.8647622819482,-57.8074318106531
92,-170.321123177966,-41.8004069445757,-72.5479455560459,-31.5261639118555,-65.0623087497312,-26.8647622819482,-58.2947254610041
93,-170.373239077077,-43.5310554164145,-72.9558337832056,-31.9925563199647,-65.2891420342888,-27.3052748449974,-58.5992034506545
94,-170.404182632732,-45.3127483178548,-73.5972998869118,-32.4939996331602,-66.1084072876581,-27.3052748449974,-59.0244683147306
95,-170.429972552501,-47.1451471294803,-74.0754983027894,-32.5545785510704,-66.8976887076486,-27.7572787226142,-59.4129071661605
96,-170.446305306962,-47.1736266289371,-74.4293015856436,-33.1256429478085,-67.1590617464314,-27.7572787226142,-59.7724418821603
97,-170.474162378667,-49.0279268372372,-74.9254822586594,-33.5108327426131,-68.1756352250834,-28.2209183998312,-60.2487905681615
98,-170.529351049315,-50.9607755635584,-75.4409684446593,-33.7057300704119,-68.6687367395287,-28.2209183998312,-60.5491784643126
99,-170.547768124377,-52.9433942180732,-78.2990017916559,-34.2948221590381,-69.2521396902211,-28.696344046859,-61.1071110158727
100,-170.597503963568,-54.9754961669227,-81.3378654909379,-34.5798014160388,-69.6260019849964,-28.696344046859,-61.3596873556006
101,-170.646452364673,-57.0568069197702,-84.4725281140779,-34.8929031174566,-70.311166394148,-29.1837117505872,-61.9881358809146
102,-170.691111332195,-59.1870638336492,-85.6394212249604,-35.4999584983237,-70.5190307623346,-29.1837117505872,-62.202024961545
103,-170.739752073162,-61.3660158328977,-87.7424665892909,-35.7044320875762,-71.4218638713895,-29.6831837600922,-62.6732031869287
104,-170.751500516269,-63.593423144346,-91.0903377407589,-36.1159754900167,-71.9411590800854,-29.6831837600922,-62.892145346174
105,-170.81873919755,-65.869057047238,-94.5496687661111,-36.7409429049988,-72.4165602820923,-30.1949287471362,-63.0886590017248
106,-170.847893135419,-68.192699637035,-97.6793827858383,-36.8887108900735,-72.5963956624532,-30.1949287471362,-63.8194236499852
107,-170.881156863371,-70.5641436027276,-98.3778565732051,-37.3748511696901,-73.6835303617176,-30.719122082733,-63.9921271053626
108,-170.914723782356,-72.9831920169611,-101.719407798319,-38.0176923158206,-74.4034974992831,-30.7191220827331,-64.7702748173336
109,-170.970812878864,-75.4496581382446,-102.027524178875,-38.1371730602035,-74.7006720329442,-31.2559461309449,-64.9266018268087
110,-170.975734134031,-77.9633652259229,-105.603386117064,-38.6694599732516,-75.0797589412145,-31.2559461309451,-65.7450101669091
111,-170.99961108865,-80.5241463645574,-109.475981148802,-39.3301493642446,-76.0660964594556,-31.8055905611844,-65.8885898944205
112,-171.02097084837,-83.1318443022791,-113.429917207651,-39.4550161811713,-76.6384368700809,-31.8055905611845,-66.7439541471755
113,-171.075605277906,-85.7863112954091,-117.473995363134,-39.9997572991711,-77.2678684795954,-32.3682526804015,-66.8771375149032
114,-171.132769130257,-88.4874089713364,-121.473357126203,-40.6782821736505,-78.4553405282183,-32.3682526804015,-67.7674440847049
115,-171.16826038152,-91.2350081922901,-123.424587263802,-40.8482455557949,-78.8834270674431,-32.9441377866739,-67.8916766133861
116,-171.226188506724,-94.0289889262454,-126.15244612932,-41.3657239671106,-79.7013413246659,-32.9441377866739,-68.8158307136678
117,-171.267739400108,-96.8692401248258,-130.374695084661,-42.0620842427704,-80.9288120284818,-33.5334595458447,-68.9316733838205
118,-171.287046791283,-99.7556597069711,-134.147621413015,-42.3238636542018,-81.2538156313171,-33.5334595458447,-69.8894787422872
119,-171.308021659149,-102.688154272791,-135.536438716342,-42.7673661490406,-82.2144344144395,-34.1364403930169,-69.9961813909689
120,-171.349205750515,-105.666639133702,-139.602939703952,-43.4815744223501,-83.4772474393118,-34.136440393017,-70.9887674523269
121,-171.37717836564,-108.691038719277,-144.208964880384,-43.8901212270782,-83.7523263617481,-34.7533119608781,-71.0822559516717
122,-171.456939846356,-111.761284752325,-148.948582837643,-44.2047153913986,-84.8013190353095,-34.7533119608782,-72.1140908171954
123,-171.530771402912,-114.877320163004,-153.787775617215,-44.9367969828501,-86.1020630201439,-35.3843155370283,-72.1715658259013
124,-171.541237083062,-118.039091838086,-158.696939841269,-45.5568566533156,-86.3850803117271,-35.3843155370283,-72.7863343697257
125,-171.572333041138,-121.246563726247,-163.295755700555,-45.6778287284741,-87.4603312614079,-36.029702552681,-73.1630296983053
126,-171.599138156291,-124.499692105716,-163.846256912504,-46.4278217737538,-88.8018419804804,-36.029702552681,-73.2658629141015
127,-171.651625842049,-127.798479896528,-167.06047627401,-47.1867888879771,-89.1636496306402,-36.6897351053636,-73.5329917739017
128,-171.676381323635,-131.142891519535,-167.486033343015,-47.335964823482,-90.1902008069386,-36.6897351053636,-74.4445058939602
129,-171.732841391003,-134.53288983149,-167.576066564551,-47.9547444758323,-91.5714777609303,-37.3646865184835,-74.5846946707871
130,-171.784122433621,-137.968917887074,-167.812128188032,-48.7317045905318,-92.1040838955078,-37.3646865184836,-75.6504671795573
131,-171.825577750202,-141.450271737027,-168.169767932622,-49.2420619318342,-92.9885372148176,-38.0548419409441,-75.7584274465353
132,-171.871540673639,-144.978736667883,-168.31684828448,-49.5176869485008,-94.4055195314555,-38.0548419409443,-76.8445982254993
133,-171.90977558585,-148.555975283081,-168.786809877818,-50.3127109456434,-95.2187715798048,-38.7604989903028,-76.884217003941
134,-171.9416346284,-152.178021540218,-168.901795332199,-51.1167976752493,-95.8463353003337,-38.7604989903028,-77.2384569143263
135,-171.976739282379,-155.857432591373,-169.187440545878,-51.2934570588877,-97.2833510362775,-39.4819684433501,-78.146218572772
136,-172.045371277933,-159.621346782618,-169.583995259819,-51.9299699475453,-98.4602441705455,-39.4819684433503,-78.3092358611936
137,-172.059473902393,-163.45243386625,-169.799034115514,-52.7522523109783,-98.6961992038555,-40.2195749783958,-79.4369923817535
138,-172.12109439999,-167.334362317957,-169.857264316225,-53.5136244893022,-99.7583832709175,-40.2195749783959,-79.5811213542902
139,-172.146813325001,-168.528750389035,-169.962016089954,-53.5836710752251,-100.558514519472,-40.9736579740099,-80.7570574326855
140,-172.189101623473,-169.06905675008,-170.063901275287,-54.424254336036,-101.861459537648,-40.97365797401,-80.8943655561377
141,-172.24391690887,-169.450626622681,-170.214893993546,-55.274032001912,-102.287697718949,-41.7445723695116,-82.1069602543882
142,-172.274880117117,-169.920201337516,-170.262112293842,-55.9335352864429,-103.45888483419,-41.7445723695116,-82.2407553227237
143,-172.323602674318,-170.310870377498,-170.299196293244,-56.133035822735,-104.976005796233,-42.5326895930749,-83.4872711232818
144,-172.362870779531,-170.462237053676,-170.389095731804,-57.0012994203552,-105.984612202367,-42.5326895930751,-83.6189164643614
145,-172.426611907292,-170.679185846417,-170.475435214661,-57.8788583212633,-106.581510529871,-43.3383985640055,-84.8985852625144
146,-172.450213607214,-170.794520040793,-170.548928864662,-58.5955575414696,-108.140470167636,-43.3383985640055,-85.0286799281783
147,-172.50272569486,-170.980837891092,-170.603927557539,-58.7657499913861,-109.709071592225,-44.1621067765085,-86.3415242277008
148,-172.540653673435,-171.132272221758,-170.691256379466,-59.6620138731028,-110.129245374903,-44.1621067765085,-86.4702205210142
149,-172.593779270828,-171.24746681065,-170.765234224948,-60.5676914245539,-111.380793635308,-45.0042414731325,-87.8167373670944
150,-172.616522246742,-171.385231491723,-170.886766949896,-61.4828261614029,-113.010759365412,-45.0042414731325,-87.9438118008784
151,-172.662394805724,-171.455197297999,-170.921235680151,-61.5604551536617,-114.46795102909,-45.8652509170713,-89.324903458103
152,-172.690973180318,-171.62054302316,-170.972080639269,-62.407463701035,-114.746933194124,-45.8652509170714,-89.4497019573553
153,-172.736244090711,-171.662671376967,-171.035079246719,-63.3416518094019,-116.361555495953,-46.7456057736374,-90.8667323853098
154,-172.807614837865,-171.850499211938,-171.074123445705,-64.2854404506269,-118.047700322503,-46.7456057736377,-90.98798747381
155,-172.831940715958,-171.91154808735,-171.155466864956,-64.9211783458204,-119.344220232149,-47.6458006125156,-92.4429669639775
156,-172.868217635773,-172.003834035935,-171.219293684337,-65.2388818394328,-119.79870128391,-47.6458006125159,-92.5583981011244
157,-172.911838082218,-172.065435213788,-171.28931519987,-66.2020304965822,-121.501694696071,-48.5663555439028,-94.0543850578127
158,-172.931555004309,-172.098545182862,-171.35983089065,-67.1749433074361,-123.239265137439,-48.566355543903,-94.1598215628384
159,-173.022861950274,-172.194661598261,-171.437344606004,-68.157679583856,-124.645711904405,-49.5078180033445,-95.7018016263161
160,-173.051899111314,-172.256758388681,-171.454677385349,-68.8338656390642,-125.01686830826,-49.5078180033445,-95.7890477609141
161,-173.113806319184,-172.354970709195,-171.543366113902,-69.1503011295885,-126.761335004855,-50.4707647020696,-97.3860710518897
162,-173.16578923263,-172.414487500969,-171.62342719711,-70.1528723091926,-128.513189536338,-50.4707647020699,-97.436731751763
163,-173.207927787322,-172.506849338956,-171.664845549643,-71.1654601207174,-130.16858972538,-51.4558037619027,-99.0708717636593
164,-173.253108391778,-172.535350483133,-171.723523895039,-72.1881342732174,-130.451499523235,-51.4558037619029,-99.1080911241494
165,-173.300205341847,-172.605332934504,-171.777205001005,-73.2209672670187,-131.88717916205,-52.4635770565033,-100.565371005462
166,-173.33966582405,-172.73707802565,-171.834898135346,-73.6031528697811,-133.289154246676,-52.4635770565037,-100.868800784409
167,-173.395131592779,-172.797094550024,-171.890741832674,-74.2640344801793,-134.569314475385,-53.4947627837736,-101.776295263291
168,-173.436406574817,-172.861720294153,-171.958948055187,-75.317414258286,-135.479318959809,-53.4947627837747,-102.669190561336
169,-173.501303573668,-172.942447043499,-172.006720479589,-76.3811880104233,-136.475483505203,-54.5500782978801,-103.189269369855
170,-173.561413328901,-172.951485117788,-172.116752003065,-77.4554403099091,-137.531375039079,-54.550078297881,-104.510301194026
171,-173.616908924087,-173.056472270535,-172.186031586544,-78.5402590007149,-138.679877761244,-55.6302832335962,-104.901304455998
172,-173.66759614976,-173.124966869839,-172.252989609387,-79.6357353100394,-140.381796989225,-55.6302832335967,-106.393227409807
173,-173.723260585047,-173.172736014638,-172.269737343189,-79.9604565658045,-142.227828029876,-56.7361829606243,-106.736499829519
174,-173.7770028884,-173.243619678596,-172.314027195863,-80.7419639677777,-144.059257288802,-56.7361829606258,-108.319120175458
175,-173.831991112292,-173.279683000569,-172.347162318004,-81.8590433305815,-145.308926547516,-57.8686324114561,-108.641629369278
176,-173.898969015309,-173.398040641417,-172.416817559393,-82.987075516616,-146.371987291291,-57.8686324114576,-110.289198720002
177,-173.94882540577,-173.43506247418,-172.482654521602,-84.1261665469818,-148.238829006273,-59.0285403332719,-110.602527628523
178,-174.023342694152,-173.477737613316,-172.575044567552,-85.2764264894799,-150.226610176346,-59.0285403332737,-112.304743864427
179,-174.073775274239,-173.629693597622,-172.643959012265,-86.4379696227668,-152.237795562818,-60.2168740226897,-112.614813736597
180,-174.121016570819,-173.669649853277,-172.660164701324,-87.6109146028115,-154.090284953306,-60.2168740226932,-114.367120042808
181,-174.167677353755,-173.717921559825,-172.797652512547,-88.7953846293573,-155.181943599985,-61.4346646120267,-114.677238275674
182,-174.248860636241,-173.771834773015,-172.845363405118,-89.9915076538066,-156.543799710465,-61.4346646120316,-116.477768994457
183,-174.327697832743,-173.86039616927,-172.90611158551,-91.1994165590193,-158.657852571129,-62.6830129875743,-116.789769680939
184,-174.354419217475,-173.989963395276,-172.970411804452,-92.4192493763124,-160.986281514694,-62.6830129875782,-118.638196736284
185,-174.43710205468,-174.046693250645,-173.009001545641,-93.6511495159856,-163.264705332588,-63.9630964347716,-118.952829550102
186,-174.507621644021,-174.092656561619,-173.063570448821,-94.895266029038,-165.996635703267,-63.9630964347764,-120.849984409178
187,-174.586061974137,-174.150595873894,-173.133047505008,-96.1517537637829,-167.906706971679,-65.2761761222597,-121.166982931333
188,-174.626435774534,-174.199603512667,-173.208309017273,-97.4207737613624,-168.268806312898,-65.2761761222713,-123.114891252873
189,-174.663413438716,-174.254950852195,-173.286155191226,-98.702493532632,-168.417652018184,-66.6236055580426,-123.432624051411
190,-174.727861532386,-174.334385899022,-173.404285031544,-99.9970872723306,-168.634683786828,-66.6236055580499,-125.434709248173
191,-174.813178154597,-174.409101319984,-173.536776567333,-101.304736135856,-168.957658652904,-68.0068401764336,-125.749746639948
192,-174.899529660989,-174.499297161583,-173.592957782572,-102.625628864623,-169.067061926849,-68.0068401764493,-127.811421998703
193,-174.916029569766,-174.606916382049,-173.663048672653,-103.959962039853,-169.239456322089,-69.4274482465061,-128.117152436854
194,-175.065561030547,-174.691705677821,-173.682517385183,-105.307939996239,-169.405071013274,-69.4274482465109,-130.246923322392
195,-175.087573514403,-174.724876155946,-173.775901159033,-106.66977623713,-169.595406205611,-70.887123331059,-130.531635199961
196,-175.141772815068,-174.772884949948,-173.870534983748,-108.045693177261,-169.818181525648,-70.8871233311312,-132.743514249399
197,-175.237342525293,-174.855418654591,-173.934539819282,-109.43592284193,-169.875462706762,-72.3876985750933,-132.983003968782
198,-175.28884902362,-174.95404473219,-174.041926854954,-110.840707169307,-170.058317220529,-72.3876985751586,-135.170653045394
199,-175.412238609374,-174.998987363683,-174.107256921143,-112.260299064887,-170.155109016781,-73.9311631622239,-135.303897054302
200,-175.456851411599,-175.149256503046,-174.173423655623,-113.694961365495,-170.257948194603,-73.9311631622842,-135.620646638391
201,-175.565640635502,-175.175250147628,-174.266350884626,-115.144972367396,-170.333300767166,-75.5196813554929,-137.929465429765
202,-175.617527992589,-175.279232114338,-174.342404413909,-116.610618313612,-170.491200734548,-75.5196813555237,-138.021734215997
203,-175.648870604392,-175.34173195389,-174.459348913814,-118.092205052264,-170.60045615031,-77.155614637906,-140.527560509031
204,-175.719437640455,-175.460754910792,-174.570257014884,-119.590048430126,-170.74291487798,-77.1556146380083,-140.626894630941
205,-175.8409516548,-175.490085782237,-174.701956782881,-121.104474840476,-170.823012387438,-78.8415475881844,-143.039913599774
206,-176.011620972949,-175.585755527651,-174.775136156634,-122.635832913984,-170.906416357671,-78.8415475885297,-143.393061606886
207,-176.089222764004,-175.671498171487,-174.803970730194,-124.184508596778,-170.974796720095,-80.5803183002133,-145.594664351477
208,-176.182087885863,-175.754366385701,-174.909017626769,-125.750849509898,-171.134678835632,-80.580318300566,-146.228033645655
209,-176.300139467876,-175.850326220477,-174.956377392048,-127.335278442024,-171.285846642123,-82.3750543513727,-148.267309050297
210,-176.403912338908,-175.912764188369,-175.052991407157,-128.938238252968,-171.337897362014,-82.3750543515698,-149.150632742842
211,-176.529380958574,-176.017087088514,-175.175242996644,-130.560129310081,-171.429798000195,-84.2292156147962,-151.07252955453
212,-176.567649366191,-176.070659560788,-175.229586814294,-132.201540574924,-171.525098901884,-84.2292156154434,-152.135307474224
213,-176.652266157129,-176.268640021181,-175.400112850142,-133.86281413345,-171.638668847559,-86.1466455843782,-154.050866377373
214,-176.773477139827,-176.421800634921,-175.445794326659,-135.544508376445,-171.750359584196,-86.1466455847414,-155.102402753555
215,-176.87313678471,-176.517385974654,-175.536985812777,-137.247408109177,-171.820029568099,-88.1316333584372,-157.074623385025
216,-177.004381647266,-176.574933117733,-175.628050918834,-138.971808611455,-171.968469298591,-88.1316333596423,-158.243002575154
217,-177.18741830932,-176.680721442769,-175.709066661193,-140.718173530298,-172.066918690236,-90.18898914788,-160.169875754187
218,-177.226720617217,-176.833700768819,-175.786300305525,-142.487506544702,-172.148424696018,-90.1889891513634,-161.210022319413
219,-177.434658805187,-176.892207815544,-175.875237472883,-144.281580717555,-172.443700743729,-92.3241370626437,-163.287299230963
220,-177.486865516446,-177.138529242846,-176.063111263904,-146.098800904686,-172.520069319736,-92.3241370662836,-164.800765079109
221,-177.569437655988,-177.261876544288,-176.285054158639,-147.941229507974,-172.622604649882,-94.5432303183339,-166.068384272072
222,-177.850488280808,-177.390899178557,-176.320585702303,-149.809769699961,-172.695248980933,-94.543230334217,-167.184296851607
223,-177.982940977553,-177.429650425901,-176.469003487578,-151.71835472147,-172.939212595023,-96.8532958776152,-168.445958822254
224,-178.063303120361,-177.637319842618,-176.53386351317,-153.628983862842,-172.988554150382,-96.8532959040845,-168.886085971109
225,-178.220416573249,-177.809631919312,-176.653662840828,-155.583877553071,-173.04978380367,-99.2624180307007,-169.347188520213
226,-178.341281143077,-177.821522800112,-176.882817588807,-157.579664079819,-173.283124009444,-99.2624180977179,-169.48246236485
227,-178.488652582836,-178.067786510878,-177.099311517005,-159.569336405864,-173.578749360391,-101.779975203469,-169.899406012647
228,-178.581379835599,-178.182767094067,-177.187130725306,-161.728839692519,-173.665541743434,-101.779975221931,-170.020562798384
229,-178.850527064176,-178.384458620379,-177.279346273818,-163.840456962699,-173.813978917469,-104.416949078381,-170.141014696846
230,-178.91947727785,-178.59016905234,-177.417469773904,-166.114637878365,-174.097360916036,-104.416949120306,-170.350817469295
231,-179.103043127925,-178.729231238083,-177.532456544597,-168.362659495932,-174.158978292212,-107.18633659266,-170.619726076084
232,-179.162358840701,-178.879398515961,-177.73092505123,-170.60262404121,-174.269000845165,-107.186336656175,-170.762745688822
233,-179.360520395379,-179.043458855498,-177.975954157283,-171.770981607771,-174.467411251482,-110.103707741201,-171.018902209491
234,-179.554449295811,-179.217766733672,-178.070242554468,-173.138162414966,-174.696555105932,-110.103707852942,-171.329245928465
235,-179.904619891115,-179.457351484975,-178.398738693268,-174.19522214698,-174.867209082514,-113.187980973176,-171.505690078594
236,-180.017605922089,-179.724135415435,-178.719232926051,-174.596924024019,-175.088283561747,-113.187981760128,-171.582330839393
237,-180.171333778077,-179.793915267757,-178.819137004804,-175.255049809717,-175.41001610352,-116.462527028357,-171.955407406674
238,-180.454417173179,-180.051631260348,-178.973140075584,-175.532115944667,-175.668467169769,-116.46252887172,-172.250055454727
239,-180.862197825207,-180.197156279107,-179.098131053439,-175.56917830637,-175.936172717938,-119.956785366328,-172.860639894924
240,-181.163999419609,-180.751914044073,-179.760497215831,-176.091563596791,-176.230096892,-119.956788635703,-173.14798062369
241,-181.490507511878,-180.869969748116,-179.839897998514,-176.450183916282,-176.541905415765,-123.708751197689,-173.402860599796
242,-181.647945160751,-181.124700227265,-180.204743630222,-176.872639699535,-176.72771357088,-123.70875776693,-173.573843017287
243,-182.058761035279,-181.403540340371,-180.644725220973,-177.236931490248,-176.987617824846,-127.768857999091,-173.917764063784
244,-182.486015033925,-181.712770796521,-180.83675681767,-177.72787152177,-177.174809165183,-127.768887622599,-174.290298564403
245,-182.528744798866,-182.281662923667,-181.090302514039,-178.356235994461,-177.582006327802,-132.206725920424,-174.995558379896
246,-183.016653369727,-182.707509755571,-181.647223686571,-178.769024174494,-177.863463045975,-132.206755801161,-175.054742656109
247,-183.365006021128,-182.912417162565,-181.77291878436,-179.381013818561,-178.097070297536,-137.123010266535,-175.923556981703
248,-184.062673075721,-183.627400932256,-182.417183761282,-180.054006391431,-179.118980178875,-137.123119977726,-176.767898405845
249,-184.76378413717,-184.145889240012,-183.06320612048,-180.454277554943,-179.354759990232,-142.672889796402,-177.392799941306
250,-185.133194288825,-184.468423956504,-183.777061684688,-181.119560907219,-180.612838862398,-142.673357976902,-177.762229347522
251,-186.500740403395,-185.082256915086,-184.349855588032,-182.26393193187,-180.768813482768,-149.122751040188,-177.970821014956
252,-187.36612061998,-186.660086292269,-185.584272286604,-182.527020675258,-181.142381830325,-149.124175187601,-178.881706625316
253,-187.858942916837,-187.414529663093,-187.549999710045,-183.577046035475,-182.89502837036,-157.01308203315,-180.301857297948
254,-189.613358270977,-188.685323488446,-188.467697848037,-185.307123427042,-183.983781945127,-157.020526821931,-181.529034397132
255,-194.427407328668,-191.306940503492,-190.570605499668,-188.722919303949,-186.075451958591,-167.959380184888,-183.932352738438
256,-198.257083606308,-194.449515877699,-195.388293933318,-194.101590039982,-188.203973843136,-168.155103050066,-189.723830313903


==> Results/files_txt/Expectation_Eigen_HLoS_NLoS_NoNIso_TraceNorm_old.txt <==
Var1,Normalized_Eigen_Values_Hankel_dB,NLoSEigen_dB1,LoSNLoSEigen_dB1,NLoSEigen_dB2,LoSNLoSEigen_dB2
1,-12.1112038910618,-15.0175900223936,-11.75295590793,-16.4235800808331,-11.8589651097187
2,-12.1117076858411,-15.0194950048176,-11.8135916335701,-16.4284978560988,-11.9039229886325
3,-12.1224942298766,-15.1195160325677,-11.9746019740638,-16.4325262224342,-12.010872531841
4,-12.1230068789492,-15.1343833250346,-12.0454381228484,-16.447502149912,-12.0704902327798
5,-12.1291136509739,-15.317366333016,-12.1661175713871,-16.4551227741106,-12.1516492591595
6,-12.1296154545019,-15.3729488011252,-12.1826217243195,-16.4808251548181,-12.164337090898
7,-12.1333298737422,-15.6042534560246,-12.1907764937933,-16.4911648619477,-12.1738871912317
8,-12.1338009016695,-15.7478199856997,-12.1939737426544,-16.5287091872479,-12.1757384371211
9,-12.1359920806055,-15.9465799942324,-12.2006284501377,-16.5404558140887,-12.1823533345094
10,-12.1364063926565,-15.9690807590212,-12.2049033945582,-16.5914072610029,-12.1866234329268
11,-12.1375306498589,-15.9741332251979,-12.2076426076064,-16.6028067585856,-12.1893598719025
12,-12.1378380014041,-15.9946347760979,-12.2099734517093,-16.6691837049996,-12.191619695265
13,-12.1382143889443,-16.0610530569954,-12.2721151561829,-16.6780362476545,-12.246600949012
14,-12.1570555003577,-16.1143748959472,-12.3981879467525,-16.7623148294999,-12.3717271614012
15,-12.3466521983273,-16.2214564791861,-12.5086679078417,-16.7659699062636,-12.43387401572
16,-13.2147532206424,-16.2740933169622,-13.2401588806052,-16.8664401031896,-13.2256507452716
17,-15.7651625896476,-16.3069781473065,-15.7626505990584,-16.8710896455513,-15.7577941094242
18,-20.7052454670789,-16.4216661541654,-20.8355554866328,-16.9792856428281,-20.8190830016001
19,-27.7090595888444,-16.4492921377241,-27.9457897163093,-16.9958106429035,-27.898372980914
20,-36.0163259961935,-16.5736725191396,-35.1438812762357,-17.104351476216,-35.2839963536014
21,-45.1515329497682,-16.7436006888673,-39.593293634069,-17.13679463231,-40.7957087984779
22,-54.9139916530588,-16.9157381933208,-39.8893397469333,-17.2414884298436,-41.000565756469
23,-65.2121163041229,-16.9421069168966,-40.0326165139268,-17.2943736588405,-41.144178668749
24,-75.9916298395924,-16.970072423981,-40.2700752735384,-17.3905529509708,-41.3513007918784
25,-87.2138926461073,-17.103460467192,-40.4512074765427,-17.4688959936513,-41.4896363413006
26,-98.8488160563087,-17.3345090223261,-40.7367627147243,-17.5514068682572,-41.6264669923478
27,-110.871834591404,-17.5279857296875,-40.9339218850518,-17.660727212621,-41.6729438305948
28,-123.262310655307,-17.5312152165212,-41.1864465665429,-17.723917166638,-41.8341585342136
29,-136.002926158603,-17.8313728531043,-41.27769803018,-17.870251371321,-41.9604123796616
30,-149.087773964558,-17.8583205514364,-41.3436291185192,-17.9079557754425,-42.1548269391282
31,-162.609836722786,-18.0163250055178,-41.6085778650225,-18.0978722870787,-42.3181364017833
32,-164.589800167808,-18.1851831544296,-42.0628009159423,-18.103399368856,-42.487640525645
33,-165.3575610047,-18.407769453748,-42.4460174433702,-18.3101291778837,-42.7080643705811
34,-165.513037364821,-18.5676595458885,-42.4752704566536,-18.3440149403031,-42.8383987275548
35,-165.931807584112,-18.9005754046565,-43.0484765449947,-18.5280308130553,-43.1298219572958
36,-166.043629657352,-18.9672056997726,-43.1173200255346,-18.6091270089573,-43.2091144146671
37,-166.290712200748,-19.0651835885986,-43.4308385810153,-18.7569940971597,-43.5847186661154
38,-166.453874075289,-19.1812018679673,-43.7599941149365,-18.8936805519909,-43.6010485095425
39,-166.787034442146,-19.6742792415903,-44.2090173610752,-18.9969129073631,-44.0096828933754
40,-166.997707403489,-19.805128352561,-44.5221983897128,-19.1981738598392,-44.079593702177
41,-167.054651511068,-19.8561943867872,-45.1776566276213,-19.2476850261079,-44.4444198059637
42,-167.095545975264,-20.3332544183828,-45.3186368854557,-19.5092120002416,-44.6067312926412
43,-167.308033508741,-20.5034617015807,-45.5195369128393,-19.5231334927576,-44.9005056515679
44,-167.384262059641,-20.5919081292706,-45.7526682576359,-19.7813990078619,-45.1722731265832
45,-167.557580496683,-20.6291089216182,-46.7174676968216,-19.8691165308949,-45.3781339779236
46,-167.698550804984,-21.3855305441195,-46.9767268362918,-20.0641547324097,-45.77696006313
47,-167.844022553483,-21.3876415248173,-47.0886254264783,-20.2367130636965,-45.8775674298117
48,-168.014028841377,-21.5385466814671,-48.0106010402288,-20.3573912435666,-46.3922545787995
49,-168.154942541231,-22.0049021683518,-48.3441054618889,-20.6265489506049,-46.4282494478478
50,-168.229119154628,-22.242719267268,-48.5481663026123,-20.6610238845582,-46.9361675779238
51,-168.302972836171,-22.318093260442,-48.6479693061043,-20.9749711654846,-47.1130100435721
52,-168.365802012484,-22.5346224957381,-49.5720321231799,-21.0392888901937,-47.4992061413092
53,-168.424983493136,-23.1564912434171,-50.0063847361726,-21.2991546623312,-47.8415594962075
54,-168.494866486262,-23.2989018063491,-50.1802297187017,-21.4756398410765,-48.0834668567214
55,-168.625933740436,-23.6179534472484,-50.4314710703439,-21.6334989213361,-48.6079561963459
56,-168.674847228563,-24.0488127000936,-51.288940799028,-21.9363548453158,-48.6936057811582
57,-168.730752068376,-24.1283315236024,-51.7507635165507,-21.977931368417,-49.2997043538374
58,-168.818784865823,-24.3257545474485,-51.9873338790238,-22.3323822233749,-49.4417171067726
59,-168.887403365438,-24.7879240918879,-52.38967220875,-22.4222373139777,-49.9443804321159
60,-168.935728618436,-25.1576374102502,-53.413243464047,-22.696784418621,-50.2818728045792
61,-168.968365648127,-25.3962888741553,-53.8820591663306,-22.9341458452352,-50.4391808480578
62,-169.081034434018,-26.0412993474575,-54.4250131177121,-23.0710735221803,-50.631275781475
63,-169.094151271504,-26.2438285405559,-55.054718505547,-23.455187664754,-51.2005870260074
64,-169.134872298911,-26.5075117828875,-55.5821665745055,-23.472999658501,-51.3191833593334
65,-169.191009861098,-26.5613187968176,-55.9042344035879,-23.849067470626,-51.9829337125534
66,-169.260212405336,-27.369358004695,-56.5146117054759,-24.0397847440348,-52.1894073094135
67,-169.311672171337,-27.3863460397893,-57.2309461723639,-24.2526559922251,-52.711656682586
68,-169.328465789493,-27.6547280426346,-57.8961800270045,-24.6355608470702,-53.1703620784865
69,-169.350056658803,-28.5846517219697,-58.4623667328021,-24.6658986481569,-53.4649290124391
70,-169.404520427684,-28.7520881901641,-59.6028941445518,-25.0887431645417,-54.1124395749601
71,-169.451880438811,-28.8291398082266,-60.0181672690501,-25.2614694297111,-54.3180329205309
72,-169.473866384212,-29.6912196274421,-60.4686449321412,-25.5211395194972,-54.9267711197436
73,-169.559346832118,-29.8382273349165,-60.7614637031292,-25.9187427839367,-55.335226050621
74,-169.593045401498,-30.0126851874418,-61.4199426275023,-25.963039890622,-55.7505747739066
75,-169.628950496828,-30.1471050115711,-62.157950463778,-26.4143986053431,-56.3054196191897
76,-169.660163347973,-31.1465738468996,-62.3974835872502,-26.6087145066746,-56.6907793997681
77,-169.722991852506,-31.1677516122231,-62.9135129592871,-26.8751720940007,-57.1834422666864
78,-169.756969411694,-31.4714909724081,-64.6497571910662,-27.3328315953047,-57.7181389923683
79,-169.797104516959,-32.2197205526932,-64.9676329943002,-27.3453188455498,-58.1361507898595
80,-169.836032868512,-32.5092107723314,-65.2493631044721,-27.8247993657705,-58.6527349588204
81,-169.865521644158,-32.5829503768193,-66.8488546580893,-28.0926684821098,-59.2667855072222
82,-169.89233943301,-33.0378116070578,-66.9833841881578,-28.3135761378849,-59.5834886417232
83,-169.938059619076,-33.2912300636475,-67.1617057693142,-28.8116135854804,-60.323969167656
84,-170.011708146184,-33.4434968039674,-67.5086098402286,-28.8899434031345,-60.7371299933557
85,-170.043269273504,-33.6918122099939,-67.8457110695909,-29.318878037657,-61.2633609675509
86,-170.090138267292,-33.9256755341239,-69.7191260260883,-29.7265375961802,-62.0647698331961
87,-170.11698743152,-35.3955228605217,-69.7673609136702,-29.8353376963098,-62.1100973748968
88,-170.154685405654,-36.9183242143735,-69.9395610815216,-30.3609626054756,-62.3897693148922
89,-170.219779538584,-38.4936672529587,-70.4529798085006,-30.6045179518986,-63.1380855637521
90,-170.266937328544,-39.0675174872637,-71.897827213362,-30.8957246226656,-63.6682431003286
91,-170.280701361545,-40.1211553166194,-72.420134371233,-31.4395973921273,-64.1275719647373
92,-170.321123177966,-41.8004069445757,-72.5479455560459,-31.5261639118555,-65.0623087497312
93,-170.373239077077,-43.5310554164145,-72.9558337832056,-31.9925563199647,-65.2891420342888
94,-170.404182632732,-45.3127483178548,-73.5972998869118,-32.4939996331602,-66.1084072876581
95,-170.429972552501,-47.1451471294803,-74.0754983027894,-32.5545785510704,-66.8976887076486
96,-170.446305306962,-47.1736266289371,-74.4293015856436,-33.1256429478085,-67.1590617464314
97,-170.474162378667,-49.0279268372372,-74.9254822586594,-33.5108327426131,-68.1756352250834
98,-170.529351049315,-50.9607755635584,-75.4409684446593,-33.7057300704119,-68.6687367395287
99,-170.547768124377,-52.9433942180732,-78.2990017916559,-34.2948221590381,-69.2521396902211
100,-170.597503963568,-54.9754961669227,-81.3378654909379,-34.5798014160388,-69.6260019849964
101,-170.646452364673,-57.0568069197702,-84.4725281140779,-34.8929031174566,-70.311166394148
102,-170.691111332195,-59.1870638336492,-85.6394212249604,-35.4999584983237,-70.5190307623346
103,-170.739752073162,-61.3660158328977,-87.7424665892909,-35.7044320875762,-71.4218638713895
104,-170.751500516269,-63.593423144346,-91.0903377407589,-36.1159754900167,-71.9411590800854
105,-170.81873919755,-65.869057047238,-94.5496687661111,-36.7409429049988,-72.4165602820923
106,-170.847893135419,-68.192699637035,-97.6793827858383,-36.8887108900735,-72.5963956624532
107,-170.881156863371,-70.5641436027276,-98.3778565732051,-37.3748511696901,-73.6835303617176
108,-170.914723782356,-72.9831920169611,-101.719407798319,-38.0176923158206,-74.4034974992831
109,-170.970812878864,-75.4496581382446,-102.027524178875,-38.1371730602035,-74.7006720329442
110,-170.975734134031,-77.9633652259229,-105.603386117064,-38.6694599732516,-75.0797589412145
111,-170.99961108865,-80.5241463645574,-109.475981148802,-39.3301493642446,-76.0660964594556
112,-171.02097084837,-83.1318443022791,-113.429917207651,-39.4550161811713,-76.6384368700809
113,-171.075605277906,-85.7863112954091,-117.473995363134,-39.9997572991711,-77.2678684795954
114,-171.132769130257,-88.4874089713364,-121.473357126203,-40.6782821736505,-78.4553405282183
115,-171.16826038152,-91.2350081922901,-123.424587263802,-40.8482455557949,-78.8834270674431
116,-171.226188506724,-94.0289889262454,-126.15244612932,-41.3657239671106,-79.7013413246659
117,-171.267739400108,-96.8692401248258,-130.374695084661,-42.0620842427704,-80.9288120284818
118,-171.287046791283,-99.7556597069711,-134.147621413015,-42.3238636542018,-81.2538156313171
119,-171.308021659149,-102.688154272791,-135.536438716342,-42.7673661490406,-82.2144344144395
120,-171.349205750515,-105.666639133702,-139.602939703952,-43.4815744223501,-83.4772474393118
121,-171.37717836564,-108.691038719277,-144.208964880384,-43.8901212270782,-83.7523263617481
122,-171.456939846356,-111.761284752325,-148.948582837643,-44.2047153913986,-84.8013190353095
123,-171.530771402912,-114.877320163004,-153.787775617215,-44.9367969828501,-86.1020630201439
124,-171.541237083062,-118.039091838086,-158.696939841269,-45.5568566533156,-86.3850803117271
125,-171.572333041138,-121.246563726247,-163.295755700555,-45.6778287284741,-87.4603312614079
126,-171.599138156291,-124.499692105716,-163.846256912504,-46.4278217737538,-88.8018419804804
127,-171.651625842049,-127.798479896528,-167.06047627401,-47.1867888879771,-89.1636496306402
128,-171.676381323635,-131.142891519535,-167.486033343015,-47.335964823482,-90.1902008069386
129,-171.732841391003,-134.53288983149,-167.576066564551,-47.9547444758323,-91.5714777609303
130,-171.784122433621,-137.968917887074,-167.812128188032,-48.7317045905318,-92.1040838955078
131,-171.825577750202,-141.450271737027,-168.169767932622,-49.2420619318342,-92.9885372148176
132,-171.871540673639,-144.978736667883,-168.31684828448,-49.5176869485008,-94.4055195314555
133,-171.90977558585,-148.555975283081,-168.786809877818,-50.3127109456434,-95.2187715798048
134,-171.9416346284,-152.178021540218,-168.901795332199,-51.1167976752493,-95.8463353003337
135,-171.976739282379,-155.857432591373,-169.187440545878,-51.2934570588877,-97.2833510362775
136,-172.045371277933,-159.621346782618,-169.583995259819,-51.9299699475453,-98.4602441705455
137,-172.059473902393,-163.45243386625,-169.799034115514,-52.7522523109783,-98.6961992038555
138,-172.12109439999,-167.334362317957,-169.857264316225,-53.5136244893022,-99.7583832709175
139,-172.146813325001,-168.528750389035,-169.962016089954,-53.5836710752251,-100.558514519472
140,-172.189101623473,-169.06905675008,-170.063901275287,-54.424254336036,-101.861459537648
141,-172.24391690887,-169.450626622681,-170.214893993546,-55.274032001912,-102.287697718949
142,-172.274880117117,-169.920201337516,-170.262112293842,-55.9335352864429,-103.45888483419
143,-172.323602674318,-170.310870377498,-170.299196293244,-56.133035822735,-104.976005796233
144,-172.362870779531,-170.462237053676,-170.389095731804,-57.0012994203552,-105.984612202367
145,-172.426611907292,-170.679185846417,-170.475435214661,-57.8788583212633,-106.581510529871
146,-172.450213607214,-170.794520040793,-170.548928864662,-58.5955575414696,-108.140470167636
147,-172.50272569486,-170.980837891092,-170.603927557539,-58.7657499913861,-109.709071592225
148,-172.540653673435,-171.132272221758,-170.691256379466,-59.6620138731028,-110.129245374903
149,-172.593779270828,-171.24746681065,-170.765234224948,-60.5676914245539,-111.380793635308
150,-172.616522246742,-171.385231491723,-170.886766949896,-61.4828261614029,-113.010759365412
151,-172.662394805724,-171.455197297999,-170.921235680151,-61.5604551536617,-114.46795102909
152,-172.690973180318,-171.62054302316,-170.972080639269,-62.407463701035,-114.746933194124
153,-172.736244090711,-171.662671376967,-171.035079246719,-63.3416518094019,-116.361555495953
154,-172.807614837865,-171.850499211938,-171.074123445705,-64.2854404506269,-118.047700322503
155,-172.831940715958,-171.91154808735,-171.155466864956,-64.9211783458204,-119.344220232149
156,-172.868217635773,-172.003834035935,-171.219293684337,-65.2388818394328,-119.79870128391
157,-172.911838082218,-172.065435213788,-171.28931519987,-66.2020304965822,-121.501694696071
158,-172.931555004309,-172.098545182862,-171.35983089065,-67.1749433074361,-123.239265137439
159,-173.022861950274,-172.194661598261,-171.437344606004,-68.157679583856,-124.645711904405
160,-173.051899111314,-172.256758388681,-171.454677385349,-68.8338656390642,-125.01686830826
161,-173.113806319184,-172.354970709195,-171.543366113902,-69.1503011295885,-126.761335004855
162,-173.16578923263,-172.414487500969,-171.62342719711,-70.1528723091926,-128.513189536338
163,-173.207927787322,-172.506849338956,-171.664845549643,-71.1654601207174,-130.16858972538
164,-173.253108391778,-172.535350483133,-171.723523895039,-72.1881342732174,-130.451499523235
165,-173.300205341847,-172.605332934504,-171.777205001005,-73.2209672670187,-131.88717916205
166,-173.33966582405,-172.73707802565,-171.834898135346,-73.6031528697811,-133.289154246676
167,-173.395131592779,-172.797094550024,-171.890741832674,-74.2640344801793,-134.569314475385
168,-173.436406574817,-172.861720294153,-171.958948055187,-75.317414258286,-135.479318959809
169,-173.501303573668,-172.942447043499,-172.006720479589,-76.3811880104233,-136.475483505203
170,-173.561413328901,-172.951485117788,-172.116752003065,-77.4554403099091,-137.531375039079
171,-173.616908924087,-173.056472270535,-172.186031586544,-78.5402590007149,-138.679877761244
172,-173.66759614976,-173.124966869839,-172.252989609387,-79.6357353100394,-140.381796989225
173,-173.723260585047,-173.172736014638,-172.269737343189,-79.9604565658045,-142.227828029876
174,-173.7770028884,-173.243619678596,-172.314027195863,-80.7419639677777,-144.059257288802
175,-173.831991112292,-173.279683000569,-172.347162318004,-81.8590433305815,-145.308926547516
176,-173.898969015309,-173.398040641417,-172.416817559393,-82.987075516616,-146.371987291291
177,-173.94882540577,-173.43506247418,-172.482654521602,-84.1261665469818,-148.238829006273
178,-174.023342694152,-173.477737613316,-172.575044567552,-85.2764264894799,-150.226610176346
179,-174.073775274239,-173.629693597622,-172.643959012265,-86.4379696227668,-152.237795562818
180,-174.121016570819,-173.669649853277,-172.660164701324,-87.6109146028115,-154.090284953306
181,-174.167677353755,-173.717921559825,-172.797652512547,-88.7953846293573,-155.181943599985
182,-174.248860636241,-173.771834773015,-172.845363405118,-89.9915076538066,-156.543799710465
183,-174.327697832743,-173.86039616927,-172.90611158551,-91.1994165590193,-158.657852571129
184,-174.354419217475,-173.989963395276,-172.970411804452,-92.4192493763124,-160.986281514694
185,-174.43710205468,-174.046693250645,-173.009001545641,-93.6511495159856,-163.264705332588
186,-174.507621644021,-174.092656561619,-173.063570448821,-94.895266029038,-165.996635703267
187,-174.586061974137,-174.150595873894,-173.133047505008,-96.1517537637829,-167.906706971679
188,-174.626435774534,-174.199603512667,-173.208309017273,-97.4207737613624,-168.268806312898
189,-174.663413438716,-174.254950852195,-173.286155191226,-98.702493532632,-168.417652018184
190,-174.727861532386,-174.334385899022,-173.404285031544,-99.9970872723306,-168.634683786828
191,-174.813178154597,-174.409101319984,-173.536776567333,-101.304736135856,-168.957658652904
192,-174.899529660989,-174.499297161583,-173.592957782572,-102.625628864623,-169.067061926849
193,-174.916029569766,-174.606916382049,-173.663048672653,-103.959962039853,-169.239456322089
194,-175.065561030547,-174.691705677821,-173.682517385183,-105.307939996239,-169.405071013274
195,-175.087573514403,-174.724876155946,-173.775901159033,-106.66977623713,-169.595406205611
196,-175.141772815068,-174.772884949948,-173.870534983748,-108.045693177261,-169.818181525648
197,-175.237342525293,-174.855418654591,-173.934539819282,-109.43592284193,-169.875462706762
198,-175.28884902362,-174.95404473219,-174.041926854954,-110.840707169307,-170.058317220529
199,-175.412238609374,-174.998987363683,-174.107256921143,-112.260299064887,-170.155109016781
200,-175.456851411599,-175.149256503046,-174.173423655623,-113.694961365495,-170.257948194603
201,-175.565640635502,-175.175250147628,-174.266350884626,-115.144972367396,-170.333300767166
202,-175.617527992589,-175.279232114338,-174.342404413909,-116.610618313612,-170.491200734548
203,-175.648870604392,-175.34173195389,-174.459348913814,-118.092205052264,-170.60045615031
204,-175.719437640455,-175.460754910792,-174.570257014884,-119.590048430126,-170.74291487798
205,-175.8409516548,-175.490085782237,-174.701956782881,-121.104474840476,-170.823012387438
206,-176.011620972949,-175.585755527651,-174.775136156634,-122.635832913984,-170.906416357671
207,-176.089222764004,-175.671498171487,-174.803970730194,-124.184508596778,-170.974796720095
208,-176.182087885863,-175.754366385701,-174.909017626769,-125.750849509898,-171.134678835632
209,-176.300139467876,-175.850326220477,-174.956377392048,-127.335278442024,-171.285846642123
210,-176.403912338908,-175.912764188369,-175.052991407157,-128.938238252968,-171.337897362014
211,-176.529380958574,-176.017087088514,-175.175242996644,-130.560129310081,-171.429798000195
212,-176.567649366191,-176.070659560788,-175.229586814294,-132.201540574924,-171.525098901884
213,-176.652266157129,-176.268640021181,-175.400112850142,-133.86281413345,-171.638668847559
214,-176.773477139827,-176.421800634921,-175.445794326659,-135.544508376445,-171.750359584196
215,-176.87313678471,-176.517385974654,-175.536985812777,-137.247408109177,-171.820029568099
216,-177.004381647266,-176.574933117733,-175.628050918834,-138.971808611455,-171.968469298591
217,-177.18741830932,-176.680721442769,-175.709066661193,-140.718173530298,-172.066918690236
218,-177.226720617217,-176.833700768819,-175.786300305525,-142.487506544702,-172.148424696018
219,-177.434658805187,-176.892207815544,-175.875237472883,-144.281580717555,-172.443700743729
220,-177.486865516446,-177.138529242846,-176.063111263904,-146.098800904686,-172.520069319736
221,-177.569437655988,-177.261876544288,-176.285054158639,-147.941229507974,-172.622604649882
222,-177.850488280808,-177.390899178557,-176.320585702303,-149.809769699961,-172.695248980933
223,-177.982940977553,-177.429650425901,-176.469003487578,-151.71835472147,-172.939212595023
224,-178.063303120361,-177.637319842618,-176.53386351317,-153.628983862842,-172.988554150382
225,-178.220416573249,-177.809631919312,-176.653662840828,-155.583877553071,-173.04978380367
226,-178.341281143077,-177.821522800112,-176.882817588807,-157.579664079819,-173.283124009444
227,-178.488652582836,-178.067786510878,-177.099311517005,-159.569336405864,-173.578749360391
228,-178.581379835599,-178.182767094067,-177.187130725306,-161.728839692519,-173.665541743434
229,-178.850527064176,-178.384458620379,-177.279346273818,-163.840456962699,-173.813978917469
230,-178.91947727785,-178.59016905234,-177.417469773904,-166.114637878365,-174.097360916036
231,-179.103043127925,-178.729231238083,-177.532456544597,-168.362659495932,-174.158978292212
232,-179.162358840701,-178.879398515961,-177.73092505123,-170.60262404121,-174.269000845165
233,-179.360520395379,-179.043458855498,-177.975954157283,-171.770981607771,-174.467411251482
234,-179.554449295811,-179.217766733672,-178.070242554468,-173.138162414966,-174.696555105932
235,-179.904619891115,-179.457351484975,-178.398738693268,-174.19522214698,-174.867209082514
236,-180.017605922089,-179.724135415435,-178.719232926051,-174.596924024019,-175.088283561747
237,-180.171333778077,-179.793915267757,-178.819137004804,-175.255049809717,-175.41001610352
238,-180.454417173179,-180.051631260348,-178.973140075584,-175.532115944667,-175.668467169769
239,-180.862197825207,-180.197156279107,-179.098131053439,-175.56917830637,-175.936172717938
240,-181.163999419609,-180.751914044073,-179.760497215831,-176.091563596791,-176.230096892
241,-181.490507511878,-180.869969748116,-179.839897998514,-176.450183916282,-176.541905415765
242,-181.647945160751,-181.124700227265,-180.204743630222,-176.872639699535,-176.72771357088
243,-182.058761035279,-181.403540340371,-180.644725220973,-177.236931490248,-176.987617824846
244,-182.486015033925,-181.712770796521,-180.83675681767,-177.72787152177,-177.174809165183
245,-182.528744798866,-182.281662923667,-181.090302514039,-178.356235994461,-177.582006327802
246,-183.016653369727,-182.707509755571,-181.647223686571,-178.769024174494,-177.863463045975
247,-183.365006021128,-182.912417162565,-181.77291878436,-179.381013818561,-178.097070297536
248,-184.062673075721,-183.627400932256,-182.417183761282,-180.054006391431,-179.118980178875
249,-184.76378413717,-184.145889240012,-183.06320612048,-180.454277554943,-179.354759990232
250,-185.133194288825,-184.468423956504,-183.777061684688,-181.119560907219,-180.612838862398
251,-186.500740403395,-185.082256915086,-184.349855588032,-182.26393193187,-180.768813482768
252,-187.36612061998,-186.660086292269,-185.584272286604,-182.527020675258,-181.142381830325
253,-187.858942916837,-187.414529663093,-187.549999710045,-183.577046035475,-182.89502837036
254,-189.613358270977,-188.685323488446,-188.467697848037,-185.307123427042,-183.983781945127
255,-194.427407328668,-191.306940503492,-190.570605499668,-188.722919303949,-186.075451958591
256,-198.257083606308,-194.449515877699,-195.388293933318,-194.101590039982,-188.203973843136


==> Results/files_txt/LoS_SE.txt <==
Var1,Var2
0,0.524952075164668
5,0.566146417333296
10,0.608051402683533
15,0.650670745871914
20,0.693981198004975
25,0.737983241475575
30,0.782667648858149


==> Results/files_txt/LoS_SingularValues.txt <==
Var1,Eigen_Values_dB_rayt,Eigen_Values_dB_angular2,Eigen_Values_dB_WDM_Math,Eigen_Values_dB_WDM_Math_Luca
1,0,0,0,0
2,-0.000113497489909968,-0.000503794779269713,-0.000363884783270946,-0.000363884783270946
3,-0.00551014550200857,-0.0112903388146066,-0.0112599910782719,-0.0112599910782719
4,-0.00558674323430902,-0.0118029878871742,-0.0116574345876569,-0.0116574345876569
5,-0.00874237929983653,-0.0179097599122343,-0.01785654810776,-0.01785654810776
6,-0.00878063693016263,-0.018411563440199,-0.0182613167002388,-0.0182613167002388
7,-0.0107952491708697,-0.022125982680326,-0.0220521123689743,-0.0220521123689743
8,-0.0107964615925221,-0.0225970106076604,-0.0224428782579844,-0.0224428782579844
9,-0.0120466497735944,-0.0247881895436379,-0.0246917638527457,-0.0246917638527457
10,-0.0120774048390273,-0.0252025015946284,-0.0250453948369334,-0.0250453948369334
11,-0.0127313114470138,-0.0263267587970049,-0.0262015069154796,-0.0262015069154796
12,-0.0127845036371323,-0.0266341103423145,-0.0264751250173855,-0.0264751250173855
13,-0.0129991900231249,-0.0270104978823945,-0.026856096091138,-0.026856096091138
14,-0.0392300255399078,-0.0458516092958786,-0.046107495794222,-0.046107495794222
15,-0.231762967356223,-0.235448307265435,-0.257014750477751,-0.257014750477751
16,-1.10115954320535,-1.10354932958067,-1.10610248980912,-1.10610248980912
17,-3.6521063908868,-3.6539586985857,-3.84830974263503,-3.84830974263503
18,-8.59197954265298,-8.59404157601695,-8.57948248601558,-8.57948248601558
19,-15.5952727659106,-15.5978556977827,-15.9894993759714,-15.9894993759714
20,-23.9020891892596,-23.9051221051322,-23.8399803409107,-23.8399803409107
21,-33.0369710400037,-33.0403290587066,-33.5001413639149,-33.5001413639149
22,-42.7991863730991,-42.8027877620014,-42.6668618081933,-42.6668618081933
23,-53.0971178009681,-53.1009124130596,-53.5903161723122,-53.5903161723122
24,-63.8764716486201,-63.8804259478653,-63.6554998396395,-63.6554998396395
25,-75.0985990031234,-75.102688769253,-75.5871683809235,-75.5871683809235
26,-86.7334053513414,-86.7376121526471,-86.3888099086358,-86.3888099086358
27,-98.7563198166152,-98.7606308188319,-89.0517398431757,-89.0517398431757
28,-111.146656653681,-111.151098305006,-89.1779550559677,-89.1779550559677
29,-123.88634078286,-123.891686108921,-93.0310984619545,-93.0310984619545
30,-136.958339320168,-136.97830627682,-93.2692831137428,-93.2692831137428
31,-150.172659381147,-150.533466187042,-99.3081695823965,-99.3081695823965
32,-153.819676406043,-153.821368401995,-105.859255145488,-105.859255145488
33,-153.936298292368,-154.51186609969,-105.879209425401,-105.879209425401
34,-154.524438939995,-154.536132457702,-106.612920024043,-106.612920024043
35,-154.623313550374,-154.648157251871,-107.069391791031,-107.069391791031
36,-154.963555468003,-154.879410622286,-110.723686191939,-110.723686191939
37,-155.094996794202,-155.183361654222,-112.176679038154,-112.176679038154
38,-155.114190988783,-155.21929526777,-112.237498170371,-112.237498170371
39,-155.33690741439,-155.3390741004,-114.932948098343,-114.932948098343
40,-155.387932640446,-155.428163057383,-115.007988267049,-115.007988267049
41,-155.53850190653,-155.571576414706,-119.39761161548,-119.39761161548
42,-155.701573210981,-155.731364861557,-119.446899002354,-119.446899002354
43,-155.758283763783,-155.799141222425,-121.300160537402,-121.300160537402
44,-155.954497802745,-155.857806097653,-121.476265575016,-121.476265575016
45,-156.051330814275,-155.982466601928,-122.339063952742,-122.339063952742
46,-156.13688665929,-156.033840363977,-122.627330144753,-122.627330144753
47,-156.153463802874,-156.075806283088,-123.573182802591,-123.573182802591
48,-156.220280592081,-156.189002858525,-124.119979652439,-124.119979652439
49,-156.320771550601,-156.206903014519,-126.170412771023,-126.170412771023
50,-156.431614361787,-156.320738775575,-136.66737932433,-136.66737932433
51,-156.475648567545,-156.338323271364,-151.851261013449,-151.851261013449
52,-156.534360976955,-156.433967033204,-155.300295940763,-155.300295940763
53,-156.585880331231,-156.446911948135,-155.375618666473,-155.375618666473
54,-156.67486237416,-156.584131365096,-155.776495258378,-155.776495258378
55,-156.742192924887,-156.623330001154,-155.941029014926,-155.941029014926
56,-156.760216765257,-156.720029047696,-156.227181175131,-156.227181175131
57,-156.877228178184,-156.756688780758,-156.708192524112,-156.708192524112
58,-156.954384604568,-156.818025701646,-157.023507367651,-157.023507367651
59,-156.994192248365,-156.839920407444,-157.765584163345,-157.765584163345
60,-157.04219247949,-156.881130915144,-157.896516447728,-157.896516447728
61,-157.078747368754,-156.90466052933,-158.406962675882,-158.406962675882
62,-157.149980223752,-157.004763744152,-158.793967705856,-158.793967705856
63,-157.181725997456,-157.033855655689,-158.834816682411,-158.834816682411
64,-157.224664187869,-157.102103922813,-159.111576379795,-159.111576379795
65,-157.266471766861,-157.132009983863,-159.485635457335,-159.485635457335
66,-157.286271631393,-157.191816293842,-159.916116787,-159.916116787
67,-157.30015278386,-157.211564618315,-160.830960656977,-160.830960656977
68,-157.358161598797,-157.268183742971,-161.389726791935,-161.389726791935
69,-157.399437663054,-157.294200979142,-161.575105487034,-161.575105487034
70,-157.423191521975,-157.326382509588,-162.41877463608,-162.41877463608
71,-157.457805690515,-157.366307620252,-162.549695148949,-162.549695148949
72,-157.492678198581,-157.407090262021,-163.231675573781,-163.231675573781
73,-157.493011681968,-157.429073419111,-163.607097053747,-163.607097053747
74,-157.534535783272,-157.434878619175,-163.701877187771,-163.701877187771
75,-157.602882024593,-157.521685434633,-164.455066225438,-164.455066225438
76,-157.644127787018,-157.557831844448,-164.723899620424,-164.723899620424
77,-157.65816051403,-157.627749583959,-165.208602344454,-165.208602344454
78,-157.663971574301,-157.638032277675,-165.209908626711,-165.209908626711
79,-157.722065050457,-157.704701681821,-166.65981043889,-166.65981043889
80,-157.780346621653,-157.771184676878,-167.277838303004,-167.277838303004
81,-157.811186163434,-157.791345591908,-167.453872042785,-167.453872042785
82,-157.829094702482,-157.833615388263,-168.283647827585,-168.283647827585
83,-157.896049936545,-157.835404543113,-168.547798533386,-168.547798533386
84,-157.960610031409,-157.860313501866,-168.740268441029,-168.740268441029
85,-157.977121965962,-157.878380329932,-169.172622969542,-169.172622969542
86,-158.007391013986,-157.94083819829,-169.35336706607,-169.35336706607
87,-158.037674142947,-157.946633742547,-169.583782504101,-169.583782504101
88,-158.063641361969,-157.972711883336,-169.754538977653,-169.754538977653
89,-158.087597853384,-158.038343408062,-169.873469439768,-169.873469439768
90,-158.125428513914,-158.078325372148,-170.009993680689,-170.009993680689
91,-158.136744806949,-158.151360625209,-170.49166671447,-170.49166671447
92,-158.157427134501,-158.153928745675,-170.565267189619,-170.565267189619
93,-158.209012998104,-158.164112541622,-170.77595824315,-170.77595824315
94,-158.273235705538,-158.208760929242,-170.799220065123,-170.799220065123
95,-158.325073312139,-158.283142047502,-171.119984949991,-171.119984949991
96,-158.375391129938,-158.318446951989,-171.171704073865,-171.171704073865
97,-158.405319701386,-158.351157543342,-171.419867613036,-171.419867613036
98,-158.438127459672,-158.40103635567,-171.444360324543,-171.444360324543
99,-158.477321827706,-158.441091132797,-171.730416711994,-171.730416711994
100,-158.485169511545,-158.458018002047,-171.970656482873,-171.970656482873
101,-158.535868865614,-158.489379534953,-172.054778909336,-172.054778909336
102,-158.547402831643,-158.530601373077,-172.152415816412,-172.152415816412
103,-158.584170546231,-158.573867624374,-172.246125833822,-172.246125833822
104,-158.608549349419,-158.615053228222,-172.488973672755,-172.488973672755
105,-158.639942388999,-158.667948307922,-172.562525197851,-172.562525197851
106,-158.684918937723,-158.698534448929,-172.634438421473,-172.634438421473
107,-158.710620095503,-158.745930701227,-172.693248106778,-172.693248106778
108,-158.722089439496,-158.79817606835,-172.96285255101,-172.96285255101
109,-158.752588003775,-158.839143006953,-173.064566604993,-173.064566604993
110,-158.774961562911,-158.874056051548,-173.104931185081,-173.104931185081
111,-158.828275719517,-158.889141815413,-173.283424654505,-173.283424654505
112,-158.866286256878,-158.914059488855,-173.294703084884,-173.294703084884
113,-158.892844819737,-159.000346865183,-173.570817329865,-173.570817329865
114,-158.972729711388,-159.008875549624,-173.652357013316,-173.652357013316
115,-159.000045946266,-159.020906268305,-173.710828614298,-173.710828614298
116,-159.007575544935,-159.119201870178,-173.866791109495,-173.866791109495
117,-159.066152281773,-159.180506415809,-174.051682946079,-174.051682946079
118,-159.085913160789,-159.197079745453,-174.086081970914,-174.086081970914
119,-159.111856710553,-159.21960746169,-174.194788352682,-174.194788352682
120,-159.168482010922,-159.271389980662,-174.340575232985,-174.340575232985
121,-159.251403454624,-159.3577571118,-174.480648925307,-174.480648925307
122,-159.257853582186,-159.36385659947,-174.505943804213,-174.505943804213
123,-159.288803189454,-159.37039850999,-174.673526889344,-174.673526889344
124,-159.33974347014,-159.421161046885,-174.742640071459,-174.742640071459
125,-159.394615981632,-159.453918046818,-174.847883106154,-174.847883106154
126,-159.425668721684,-159.53111384303,-174.898906600692,-174.898906600692
127,-159.471921190927,-159.568627659352,-175.011023629596,-175.011023629596
128,-159.482114017066,-159.598713238628,-175.044368748745,-175.044368748745
129,-159.518368293111,-159.619318192933,-175.24923164055,-175.24923164055
130,-159.535732688379,-159.658902216745,-175.269468273509,-175.269468273509
131,-159.566789135844,-159.663896338739,-175.351170360096,-175.351170360096
132,-159.597323088611,-159.67667270463,-175.466143750761,-175.466143750761
133,-159.660363812621,-159.784468321891,-175.634507527672,-175.634507527672
134,-159.688380725173,-159.822600074803,-175.647270824217,-175.647270824217
135,-159.761320652307,-159.879820561398,-175.752606131221,-175.752606131221
136,-159.779177088543,-159.917021154464,-175.830611078494,-175.830611078494
137,-159.850375377257,-159.938369975576,-175.872905873472,-175.872905873472
138,-159.87222474027,-160.015756923301,-175.99095358885,-175.99095358885
139,-159.903234295913,-160.033524923635,-176.044881982786,-176.044881982786
140,-159.929978875451,-160.059804881176,-176.238502337863,-176.238502337863
141,-160.027561929239,-160.092175730044,-176.274460325462,-176.274460325462
142,-160.04412583557,-160.116167958459,-176.390829996761,-176.390829996761
143,-160.055281187158,-160.188667522128,-176.406556532672,-176.406556532672
144,-160.157076489772,-160.207537499669,-176.497758062886,-176.497758062886
145,-160.195105786886,-160.252769593036,-176.640852539804,-176.640852539804
146,-160.225535405949,-160.253040996486,-176.719378576038,-176.719378576038
147,-160.292561317888,-160.323093585694,-176.750418177567,-176.750418177567
148,-160.294055076081,-160.386845300708,-176.759492377885,-176.759492377885
149,-160.312873219844,-160.443767557249,-176.830449264208,-176.830449264208
150,-160.38531300199,-160.465432346217,-177.059381261379,-177.059381261379
151,-160.431729855497,-160.510733129714,-177.168783837302,-177.168783837302
152,-160.470659447149,-160.545967564879,-177.210571995386,-177.210571995386
153,-160.538023799399,-160.600626165351,-177.264366566488,-177.264366566488
154,-160.540570766044,-160.603199473504,-177.363482767559,-177.363482767559
155,-160.593555640433,-160.6956597144,-177.471409119802,-177.471409119802
156,-160.641516063317,-160.747757432327,-177.56091564987,-177.56091564987
157,-160.642986276658,-160.840402680462,-177.569953475233,-177.569953475233
158,-160.686121737849,-160.887876857203,-177.656550205408,-177.656550205408
159,-160.841697634687,-160.909616151553,-177.746395423648,-177.746395423648
160,-160.875250122705,-160.974967585537,-177.804839672459,-177.804839672459
161,-160.913426582157,-161.013906093141,-177.916132527727,-177.916132527727
162,-160.993090428898,-161.044062207738,-177.975363573524,-177.975363573524
163,-161.039631922494,-161.149011658652,-178.004343418011,-178.004343418011
164,-161.056604622683,-161.157589003348,-178.104634746642,-178.104634746642
165,-161.171075963776,-161.186240421714,-178.127335053039,-178.127335053039
166,-161.221592887058,-161.226331463234,-178.217055270254,-178.217055270254
167,-161.240995711619,-161.279720040092,-178.291825557769,-178.291825557769
168,-161.32655963821,-161.319006502931,-178.299981415605,-178.299981415605
169,-161.355059199426,-161.396454293149,-178.485060401742,-178.485060401742
170,-161.371830680661,-161.490919487038,-178.570664266962,-178.570664266962
171,-161.432333521904,-161.560466373541,-178.629540554408,-178.629540554408
172,-161.488749107545,-161.593727094218,-178.631513862542,-178.631513862542
173,-161.494400171233,-161.645853304249,-178.743886096177,-178.743886096177
174,-161.660446763815,-161.721830283812,-178.912058448347,-178.912058448347
175,-161.670940533805,-161.739733211404,-178.925014546802,-178.925014546802
176,-161.730946999797,-161.818615732729,-179.112239269797,-179.112239269797
177,-161.783023514507,-161.904055041757,-179.12795848244,-179.12795848244
178,-161.885475511098,-161.925057598115,-179.427024594429,-179.427024594429
179,-161.888914238844,-162.01037679762,-179.470283316617,-179.470283316617
180,-162.008213410084,-162.053984143182,-179.513628504267,-179.513628504267
181,-162.04610155576,-162.060998068313,-179.647190556626,-179.647190556626
182,-162.155368856886,-162.247833525841,-179.662713178803,-179.662713178803
183,-162.159849763714,-162.266069832375,-179.773703705639,-179.773703705639
184,-162.235022346284,-162.359225571257,-179.860736617924,-179.860736617924
185,-162.29115134871,-162.424926023643,-179.909066002979,-179.909066002979
186,-162.333062842268,-162.470365956124,-180.018605689435,-180.018605689435
187,-162.376371807794,-162.53987601086,-180.049945118161,-180.049945118161
188,-162.434083616309,-162.59485006017,-180.160865902378,-180.160865902378
189,-162.468043820378,-162.650612094842,-180.183963177226,-180.183963177226
190,-162.562882718142,-162.743863872679,-180.252979025253,-180.252979025253
191,-162.613195642342,-162.790740135672,-180.514155182151,-180.514155182151
192,-162.745348911411,-162.927007900253,-180.57267796664,-180.57267796664
193,-162.752672240186,-162.960914693492,-180.631600369488,-180.631600369488
194,-162.845333335354,-163.073421431253,-180.663836774517,-180.663836774517
195,-162.914976837104,-163.170556301952,-180.730190773056,-180.730190773056
196,-163.04334635225,-163.191065754764,-180.932583311301,-180.932583311301
197,-163.094412691668,-163.31041558787,-180.95903637206,-180.95903637206
198,-163.163078727122,-163.345832174777,-181.030322262673,-181.030322262673
199,-163.178879738627,-163.371532992155,-181.113814427739,-181.113814427739
200,-163.322388215865,-163.4481314075,-181.173967277864,-181.173967277864
201,-163.344971074201,-163.523845247936,-181.257821913912,-181.257821913912
202,-163.504094240153,-163.553813991957,-181.425377237128,-181.425377237128
203,-163.534730348507,-163.63478890392,-181.510829588035,-181.510829588035
204,-163.686130704465,-163.766369584659,-181.630359224106,-181.630359224106
205,-163.768147748596,-163.853147470585,-181.667932199427,-181.667932199427
206,-163.821467530169,-163.920622782441,-181.748597240831,-181.748597240831
207,-163.934568889005,-163.971429052761,-181.893148431392,-181.893148431392
208,-163.979947526577,-164.080469181513,-181.985789241091,-181.985789241091
209,-164.035924750799,-164.17199417951,-182.174252800521,-182.174252800521
210,-164.241408819779,-164.270562096243,-182.280626696773,-182.280626696773
211,-164.289026302212,-164.296249705217,-182.393567402944,-182.393567402944
212,-164.45860645212,-164.439170604918,-182.4646352661,-182.4646352661
213,-164.64180643955,-164.51657002761,-182.655453613185,-182.655453613185
214,-164.665545844285,-164.618287361277,-182.656800996186,-182.656800996186
215,-164.730135328447,-164.761992340769,-182.85185484262,-182.85185484262
216,-164.892063471326,-164.89171342409,-182.85245697552,-182.85245697552
217,-164.958032686882,-164.954935503135,-183.062438692506,-183.062438692506
218,-165.153743283152,-165.073391131572,-183.301996212054,-183.301996212054
219,-165.164025929892,-165.222411591732,-183.35254554051,-183.35254554051
220,-165.324687731903,-165.344381427198,-183.462785651086,-183.462785651086
221,-165.432659943256,-165.536097698411,-183.754564751281,-183.754564751281
222,-165.663004296628,-165.602263500862,-183.859918598673,-183.859918598673
223,-165.713838179993,-165.698935170097,-184.052705423981,-184.052705423981
224,-165.858245542206,-165.831031909646,-184.080061613728,-184.080061613728
225,-165.87839385377,-165.901246477394,-184.228295588877,-184.228295588877
226,-166.024195340672,-165.96361725919,-184.284963740989,-184.284963740989
227,-166.12551241097,-165.995996265164,-184.682450969959,-184.682450969959
228,-166.321087497622,-166.157024551796,-184.76316567544,-184.76316567544
229,-166.564544652992,-166.655584790116,-184.782532361639,-184.782532361639
230,-166.598808604244,-166.771487321645,-184.966184525205,-184.966184525205
231,-166.738932807965,-166.893852609337,-185.214925443102,-185.214925443102
232,-166.968814864393,-166.999623968522,-185.285102571811,-185.285102571811
233,-167.230990554388,-167.315452859475,-185.428096379382,-185.428096379382
234,-167.240471580723,-167.365420821773,-185.668600120281,-185.668600120281
235,-167.547571867018,-167.472822640535,-185.832588036343,-185.832588036343
236,-167.577848252942,-167.864760200469,-185.890035513996,-185.890035513996
237,-167.947718788176,-167.971968082331,-186.158865291112,-186.158865291112
238,-168.513005222102,-168.04126598474,-186.589071146729,-186.589071146729
239,-168.64197151391,-168.385775135239,-186.770219860529,-186.770219860529
240,-168.724551487688,-168.423579550286,-187.169941693591,-187.169941693591
241,-168.923366007714,-168.875909579433,-187.339074016874,-187.339074016874
242,-169.601694450556,-169.196867473444,-187.627818326218,-187.627818326218
243,-169.713341278538,-169.557819360233,-187.650769647035,-187.650769647035
244,-170.181552393242,-169.763714447598,-188.016145576938,-188.016145576938
245,-170.339458104367,-170.268478080019,-188.891062721915,-188.891062721915
246,-170.534390089496,-170.42666046813,-189.07691757636,-189.07691757636
247,-171.312130343133,-171.194029107036,-189.721454177787,-189.721454177787
248,-171.86978464108,-171.351281292103,-189.920550087275,-189.920550087275
249,-172.828911898887,-172.106186028705,-190.517916415958,-190.517916415958
250,-173.428570179268,-173.179577417677,-190.85175876499,-190.85175876499
251,-173.969285511079,-173.562108209374,-191.062409473915,-191.062409473915
252,-174.262246062392,-173.59029331451,-193.896381535451,-193.896381535451
253,-175.28610567313,-175.006299889201,-194.951757971641,-194.951757971641
254,-178.396299612311,-176.299390704701,-196.827408322039,-196.827408322039
255,-180.282863767259,-177.331894649721,-199.800525988033,-199.800525988033
256,-183.026403423634,-184.935873548797,-206.690072159299,-206.690072159299


==> Results/files_txt/LoS_SingularValues_normalized_with_trace.txt <==
Var1,Eigen_Values_dB_rayt,Eigen_Values_dB_angular2,Eigen_Values_dB_WDM_Math,Eigen_Values_dB_WDM_Math_Luca
1,-12.1194521371102,-12.1112038910618,-12.1043492295323,-12.1021282456817
2,-12.1195656346001,-12.1117076858411,-12.1047131143156,-12.1026005295395
3,-12.1249622826124,-12.1224942298766,-12.1156092206106,-12.1033943290396
4,-12.1250388803447,-12.1230068789492,-12.11600666412,-12.1045576464459
5,-12.1281945164099,-12.1291136509739,-12.1222057776401,-12.1060754585416
6,-12.1282327740403,-12.1296154545019,-12.1226105462325,-12.108088789233
7,-12.1302473862811,-12.1333298737422,-12.1264013419013,-12.1105092794209
8,-12.1302485987027,-12.1338009016695,-12.1267921077903,-12.1136892932812
9,-12.1314987868839,-12.1359920806055,-12.129040993385,-12.1173469217029
10,-12.1315295419494,-12.1364063926565,-12.1293946243692,-12.1223502727278
11,-12.1321834485572,-12.1375306498589,-12.1305507364478,-12.1279358997796
12,-12.1322366407473,-12.1378380014041,-12.1308243545497,-12.1365159507819
13,-12.1324513271335,-12.1382143889443,-12.1312053256234,-12.1459526006919
14,-12.1586821626502,-12.1570555003577,-12.1504567253265,-12.1733185097041
15,-12.3512151044665,-12.3466521983273,-12.36136398001,-12.3871793253512
16,-13.2206116803155,-13.2147532206424,-13.2104517193414,-13.2405494175079
17,-15.7715585279971,-15.7651625896476,-15.9526589721673,-15.9848023068137
18,-20.7114316797634,-20.7052454670789,-20.6838317155479,-20.7150150311059
19,-27.7147249030208,-27.7090595888444,-28.0938486055036,-28.1220533604267
20,-36.0215413263701,-36.0163259961935,-35.9443295704428,-35.9706565598041
21,-45.1564231771121,-45.1515329497682,-45.6044905934441,-45.6289526420479
22,-54.9186385101806,-54.9139916530588,-54.771211037698,-54.7947495299851
23,-65.2165699379326,-65.2121163041229,-65.6946654020615,-65.7162241052847
24,-75.9959237859026,-75.9916298395924,-75.7598490684967,-75.781369384809
25,-87.2180511642575,-87.2138926461073,-87.691517610454,-87.7279644293076
26,-98.8528574971669,-98.8488160563087,-98.4931591304099,-98.5294312022364
27,-110.875771557726,-110.871834591404,-101.156089149303,-111.382500748824
28,-123.266097942785,-123.262310655307,-101.282304358952,-122.829610277249
29,-136.00582742647,-136.002926158603,-105.13544824039,-136.409319544045
30,-149.07708527495,-149.087773964558,-105.373632885149,-148.081897070408
31,-162.258108123543,-162.609836722786,-111.412517904638,-152.510252990592
32,-165.131588034076,-164.589800167808,-117.9636071303,-153.476890737108
33,-165.627045293636,-165.3575610047,-117.983562016515,-155.370709837504
34,-165.959228763783,-165.513037364821,-118.717261246716,-156.699252870907
35,-166.100482068713,-165.931807584112,-119.173731367714,-159.106802379377
36,-166.268920134798,-166.043629657352,-122.828020836013,-162.033330922995
37,-166.492488267203,-166.290712200748,-124.281023452408,-162.863366739552
38,-166.660923739882,-166.453874075289,-124.341841264842,-165.276796550991
39,-166.927138704654,-166.787034442146,-127.037277872065,-165.678151408096
40,-167.119263724136,-166.997707403489,-127.112318810967,-166.086442491352
41,-167.191818573586,-167.054651511068,-131.502159027452,-166.39118786869
42,-167.373530440438,-167.095545975264,-131.551445390165,-166.747292146624
43,-167.474094888597,-167.308033508741,-133.404841929989,-167.16288348846
44,-167.573628327215,-167.384262059641,-133.581025607211,-167.472926894745
45,-167.643293894353,-167.557580496683,-134.443630251988,-167.867469174596
46,-167.814240627692,-167.698550804984,-134.73177437291,-168.212167153882
47,-167.936405467963,-167.844022553483,-135.677218061208,-168.581538370782
48,-168.033158903724,-168.014028841377,-136.224308850369,-168.79123563158
49,-168.130161769157,-168.154942541231,-138.27488609167,-169.182439986797
50,-168.288394049639,-168.229119154628,-148.769610205839,-169.744002980962
51,-168.372371225163,-168.302972836171,-163.886719561968,-170.085348460618
52,-168.378683863073,-168.365802012484,-166.065995990973,-170.343055662832
53,-168.517659725707,-168.424983493136,-166.967722792767,-170.72365856587
54,-168.609763787999,-168.494866486262,-167.302253455005,-171.107446749388
55,-168.672635856991,-168.625933740436,-168.275432375771,-171.375088853434
56,-168.765689737657,-168.674847228563,-168.611265891883,-171.943707601445
57,-168.872130321626,-168.730752068376,-169.114615133114,-172.416584382162
58,-168.902595836372,-168.818784865823,-169.193563779195,-172.79956251606
59,-169.00050831452,-168.887403365438,-170.118642923414,-173.505859685642
60,-169.025107560682,-168.935728618436,-170.380363973087,-173.939922728213
61,-169.062125822233,-168.968365648127,-170.6304090586,-174.264434219639
62,-169.113741307671,-169.081034434018,-171.411499103178,-174.688669690378
63,-169.151762732247,-169.094151271504,-171.959188218971,-175.221583206223
64,-169.211639155975,-169.134872298911,-172.738404395914,-176.255004266822
65,-169.244627147336,-169.191009861098,-173.079437779332,-176.719591933421
66,-169.27955181386,-169.260212405336,-173.599761435166,-177.765661579569
67,-169.336366818553,-169.311672171337,-174.183343325992,-178.257448200136
68,-169.3499933007,-169.328465789493,-174.952589760325,-179.033743647128
69,-169.400883502861,-169.350056658803,-175.281875007318,-179.250019355957
70,-169.454494633668,-169.404520427684,-176.182241972505,-180.197212468812
71,-169.50980475393,-169.451880438811,-176.491335808129,-180.370055267201
72,-169.554230015052,-169.473866384212,-177.337099392196,-180.589172969671
73,-169.599828466261,-169.559346832118,-178.132027130689,-181.383686072017
74,-169.649555503325,-169.593045401498,-178.414730972375,-181.640600678833
75,-169.686599794347,-169.628950496828,-179.012226593444,-181.88122941541
76,-169.734113319968,-169.660163347973,-179.772451125617,-182.267982170071
77,-169.764815803093,-169.722991852506,-179.996686748845,-182.58769885911
78,-169.795691276021,-169.756969411694,-180.304195719036,-182.74084104685
79,-169.849836928079,-169.797104516959,-180.53694654907,-182.962515172731
80,-169.891787951074,-169.836032868512,-180.975976720546,-183.26493220874
81,-169.928819096628,-169.865521644158,-181.402632471013,-183.486378588969
82,-169.973130762633,-169.89233943301,-181.631420346543,-183.70344562011
83,-169.989577026836,-169.938059619076,-181.807406627865,-183.838306570657
84,-170.024336084024,-170.011708146184,-182.023288710043,-184.128852227887
85,-170.08211390492,-170.043269273504,-182.089885123695,-184.302454993373
86,-170.094274184942,-170.090138267292,-182.353234108334,-184.480229325749
87,-170.142071081824,-170.11698743152,-182.569734433735,-184.689938829708
88,-170.151715868091,-170.154685405654,-182.806107881134,-184.829448195009
89,-170.222524048156,-170.219779538584,-182.951343420134,-184.934617420091
90,-170.230675400198,-170.266937328544,-183.082256088512,-185.190761090721
91,-170.279441790714,-170.280701361545,-183.333053352688,-185.301008075389
92,-170.311763327842,-170.321123177966,-183.53813541677,-185.485841378847
93,-170.375380681889,-170.373239077077,-183.769457647678,-185.510822948197
94,-170.421215094448,-170.404182632732,-184.056592761048,-185.677577101463
95,-170.462644062008,-170.429972552501,-184.113024655944,-185.922742985874
96,-170.501002337446,-170.446305306962,-184.278176591341,-185.989501738381
97,-170.533749013841,-170.474162378667,-184.406865188499,-186.232053763716
98,-170.543755609706,-170.529351049315,-184.668907545146,-186.27407654675
99,-170.583353836694,-170.547768124377,-184.77248448098,-186.405659475829
100,-170.621884077563,-170.597503963568,-184.944177974886,-186.530346279441
101,-170.664858238894,-170.646452364673,-185.027109170738,-186.65137762563
102,-170.685623651345,-170.691111332195,-185.130226608451,-186.768839304005
103,-170.723133420306,-170.739752073162,-185.208879672611,-186.810566407957
104,-170.755323627854,-170.751500516269,-185.442313151423,-186.944326654446
105,-170.783498354101,-170.81873919755,-185.50225353433,-187.111549634135
106,-170.820022489924,-170.847893135419,-185.710955099779,-187.182691178515
107,-170.880690305297,-170.881156863371,-185.783560757555,-187.283872469259
108,-170.906901391966,-170.914723782356,-185.816691146623,-187.396448663612
109,-170.94375284198,-170.970812878864,-185.963467678752,-187.478881459571
110,-170.963084701773,-170.975734134031,-186.094782753515,-187.703348447455
111,-171.021645477691,-170.99961108865,-186.235440847974,-187.78404703057
112,-171.080727286969,-171.02097084837,-186.368819550545,-187.841337481005
113,-171.107328045067,-171.075605277906,-186.389903149799,-187.865861660744
114,-171.127544308427,-171.132769130257,-186.601646564185,-188.000844565229
115,-171.156198285572,-171.16826038152,-186.674589243098,-188.084566768033
116,-171.172570966216,-171.226188506724,-186.821221855166,-188.17804236691
117,-171.22088340108,-171.267739400108,-186.910384196599,-188.205637323812
118,-171.269189057258,-171.287046791283,-187.038978057392,-188.326033179429
119,-171.287206184526,-171.308021659149,-187.098688617744,-188.383757998956
120,-171.328657085456,-171.349205750515,-187.171503256643,-188.528325166931
121,-171.388652946828,-171.37717836564,-187.227711086281,-188.600140896335
122,-171.434909382118,-171.456939846356,-187.351541799924,-188.708536706013
123,-171.470739409676,-171.530771402912,-187.446020275549,-188.793754481554
124,-171.514774450744,-171.541237083062,-187.557494752794,-188.84660973707
125,-171.548648270901,-171.572333041138,-187.615772301115,-188.994553817629
126,-171.617083686215,-171.599138156291,-187.723616657954,-189.022007347756
127,-171.637030371703,-171.651625842049,-187.743733256677,-189.129514481437
128,-171.655253407848,-171.676381323635,-187.937067369946,-189.19988917398
129,-171.712384879438,-171.732841391003,-188.027281734174,-189.343448360858
130,-171.745744157883,-171.784122433621,-188.094088803217,-189.371874543825
131,-171.813385625204,-171.825577750202,-188.278126814016,-189.454831542199
132,-171.853389451099,-171.871540673639,-188.331085910922,-189.539232229081
133,-171.893475456872,-171.90977558585,-188.372558563674,-189.63131836958
134,-171.914094381715,-171.9416346284,-188.432485037479,-189.69313367055
135,-171.953704084243,-171.976739282379,-188.547643961875,-189.750932601329
136,-172.001259966949,-172.045371277933,-188.585675249475,-189.845851941046
137,-172.062141178276,-172.059473902393,-188.670358817225,-189.940678139833
138,-172.074042433499,-172.12109439999,-188.754653663263,-190.015271323249
139,-172.10035629691,-172.146813325001,-188.879095935257,-190.141812825276
140,-172.175041090632,-172.189101623473,-188.935024304085,-190.222559181931
141,-172.209971301339,-172.24391690887,-189.058788544007,-190.28835252277
142,-172.251766126447,-172.274880117117,-189.178076554342,-190.392821196541
143,-172.290979822803,-172.323602674318,-189.265277276688,-190.457440974405
144,-172.321844814365,-172.362870779531,-189.326197840268,-190.563953572952
145,-172.38733252537,-172.426611907292,-189.37606742587,-190.630997349949
146,-172.39453205115,-172.450213607214,-189.453936778506,-190.663598084825
147,-172.493459885375,-172.50272569486,-189.572748083607,-190.819973057352
148,-172.503118513581,-172.540653673435,-189.622701665323,-190.84080218812
149,-172.53588242917,-172.593779270828,-189.714909844936,-190.889723523995
150,-172.594335833523,-172.616522246742,-189.795189506847,-191.02064516345
151,-172.597167788923,-172.662394805724,-189.934307896152,-191.088292822915
152,-172.689020065656,-172.690973180318,-189.938449900487,-191.160972025559
153,-172.743729239283,-172.736244090711,-190.012766474823,-191.197715816372
154,-172.78553095093,-172.807614837865,-190.117878369284,-191.296097970684
155,-172.84906219705,-172.831940715958,-190.193594643088,-191.390453505456
156,-172.86984605157,-172.868217635773,-190.293690848113,-191.504254974385
157,-172.919111902126,-172.911838082218,-190.378458141462,-191.589130439048
158,-172.938170460796,-172.931555004309,-190.432446424242,-191.654702069889
159,-173.004364786745,-173.022861950274,-190.52849136185,-191.757114388284
160,-173.048733655461,-173.051899111314,-190.566799526754,-191.831518761951
161,-173.115466100033,-173.113806319184,-190.66903074322,-191.865051472629
162,-173.162422366359,-173.16578923263,-190.77503940526,-191.922438479949
163,-173.209668554614,-173.207927787322,-190.871923721557,-192.060057805503
164,-173.241007694822,-173.253108391778,-190.95498422828,-192.099065770231
165,-173.312206814876,-173.300205341847,-191.038780793309,-192.207749876258
166,-173.3639456762,-173.33966582405,-191.138249578104,-192.261280240169
167,-173.431547284206,-173.395131592779,-191.250867204761,-192.303045934507
168,-173.486069607623,-173.436406574817,-191.291777231061,-192.358065525245
169,-173.543328489974,-173.501303573668,-191.338429356669,-192.489316125582
170,-173.600164993307,-173.561413328901,-191.428376639764,-192.508513889881
171,-173.644593715397,-173.616908924087,-191.490758471007,-192.556703892585
172,-173.656502199848,-173.66759614976,-191.613254410397,-192.60914937779
173,-173.77020297567,-173.723260585047,-191.70700561409,-192.696952851685
174,-173.8076295402,-173.7770028884,-191.80674035717,-192.791909451022
175,-173.882406117465,-173.831991112292,-191.831771593601,-192.926023073937
176,-173.905788882024,-173.898969015309,-191.90768297287,-192.985011336251
177,-173.973333246296,-173.94882540577,-192.025776580079,-193.068615868213
178,-174.076779043409,-174.023342694152,-192.081149074757,-193.152709070849
179,-174.100323052455,-174.073775274239,-192.182492031401,-193.1743722133
180,-174.137262951895,-174.121016570819,-192.223713852014,-193.287241849386
181,-174.196452247913,-174.167677353755,-192.302208558069,-193.377726267301
182,-174.251128855947,-174.248860636241,-192.353895986153,-193.488013995678
183,-174.330574448355,-174.327697832743,-192.444918463672,-193.536829473959
184,-174.388413109408,-174.354419217475,-192.559235549448,-193.629599695444
185,-174.419320302034,-174.43710205468,-192.621721307667,-193.696083937378
186,-174.543512450357,-174.507621644021,-192.71545420937,-193.715035837356
187,-174.569438269518,-174.586061974137,-192.794048628129,-193.800469248878
188,-174.642237738537,-174.626435774534,-192.91943703812,-193.928355707328
189,-174.731221157878,-174.663413438716,-192.945601315956,-194.041918094571
190,-174.764124707982,-174.727861532386,-193.039148164767,-194.095663176824
191,-174.84278264892,-174.813178154597,-193.141380252369,-194.153319280138
192,-174.930276247457,-174.899529660989,-193.181737883181,-194.246953108363
193,-175.018120363373,-174.916029569766,-193.325546337319,-194.346058361321
194,-175.069048048042,-175.065561030547,-193.384297371678,-194.402049380575
195,-175.119959737045,-175.087573514403,-193.429143471777,-194.534107287196
196,-175.156969910183,-175.141772815068,-193.489212900716,-194.570240051901
197,-175.244889482466,-175.237342525293,-193.644971068231,-194.751819508354
198,-175.295626295646,-175.28884902362,-193.730624705722,-194.806007765124
199,-175.431632890329,-175.412238609374,-193.77908018033,-194.910660596498
200,-175.52805960093,-175.456851411599,-193.839485475764,-195.019968225998
201,-175.595393210518,-175.565640635502,-193.95051790518,-195.118084043957
202,-175.623035648934,-175.617527992589,-193.988873578383,-195.212042893685
203,-175.683124893394,-175.648870604392,-194.114708126404,-195.268095641958
204,-175.840666903035,-175.719437640455,-194.268561192326,-195.379082879811
205,-175.914420838636,-175.8409516548,-194.434785327859,-195.498649582156
206,-176.016884723991,-176.011620972949,-194.522716958417,-195.607510457624
207,-176.054423530939,-176.089222764004,-194.630900621623,-195.713779981691
208,-176.193430627148,-176.182087885863,-194.734346591055,-195.857411111425
209,-176.319131365955,-176.300139467876,-194.76324776041,-195.89990739038
210,-176.453018401677,-176.403912338908,-194.916262585744,-195.986531470049
211,-176.550215384579,-176.529380958574,-195.027955214699,-196.038277351585
212,-176.626947268719,-176.567649366191,-195.145430764687,-196.114885894773
213,-176.758430250371,-176.652266157129,-195.259281741923,-196.261964961136
214,-176.864550110993,-176.773477139827,-195.318710907554,-196.395748175005
215,-177.007610249093,-176.87313678471,-195.47635205833,-196.536853944622
216,-177.046064746128,-177.004381647266,-195.572185579538,-196.594321072635
217,-177.194827812348,-177.18741830932,-195.725206493865,-196.758379668343
218,-177.3399096028,-177.226720617217,-195.806695109338,-196.91790241905
219,-177.410703266687,-177.434658805187,-195.987965365463,-196.985001426213
220,-177.454502343029,-177.486865516446,-196.019559260858,-197.109565734961
221,-177.648589854118,-177.569437655988,-196.206857275434,-197.217265286544
222,-177.7243330432,-177.850488280808,-196.269696102628,-197.394432983386
223,-177.915763518582,-177.982940977553,-196.342641944266,-197.546285002736
224,-178.095189824243,-178.063303120361,-196.471580174464,-197.717939498141
225,-178.186520665029,-178.220416573249,-196.577798696953,-197.956248405799
226,-178.379731568999,-178.341281143077,-196.769862938749,-198.005580166398
227,-178.446237539917,-178.488652582836,-196.813565928825,-198.258785047271
228,-178.591426531438,-178.581379835599,-197.018303809064,-198.295352547876
229,-178.737915726113,-178.850527064176,-197.288646072265,-198.532855057333
230,-178.870736745169,-178.91947727785,-197.448415128174,-198.680300956721
231,-179.056498564475,-179.103043127925,-197.587142884495,-198.815008114725
232,-179.313809580612,-179.162358840701,-197.713985751922,-198.960117069184
233,-179.446704682908,-179.360520395379,-197.876548810673,-199.096169892601
234,-179.592315383589,-179.554449295811,-198.134475767371,-199.313831541914
235,-179.75333609173,-179.904619891115,-198.463726200133,-199.491565345722
236,-179.828860394468,-180.017605922089,-198.592583933417,-199.673238956108
237,-180.208605729351,-180.171333778077,-199.087594006427,-199.936352373941
238,-180.440790319162,-180.454417173179,-199.140152694847,-200.163928814227
239,-180.711181840639,-180.862197825207,-199.519479189297,-200.498354477536
240,-180.962158234431,-181.163999419609,-199.630200196824,-200.612452220245
241,-181.416215721457,-181.490507511878,-199.900163457601,-201.008048986136
242,-181.624427528766,-181.647945160751,-200.195995289342,-201.339975067142
243,-181.975495231025,-182.058761035279,-200.584947451257,-201.462649393934
244,-182.054201085253,-182.486015033925,-201.003137819527,-201.848413427364
245,-182.691869441394,-182.528744798866,-201.060370882882,-202.363207756987
246,-183.260166964251,-183.016653369727,-201.557659012363,-202.481262183875
247,-183.544231311653,-183.365006021128,-202.445735760781,-203.274071095883
248,-183.708643287413,-184.062673075721,-203.179040628615,-203.584923738358
249,-184.409615655773,-184.76378413717,-203.667961864788,-204.130157634485
250,-184.996400344735,-185.133194288825,-204.100629623603,-204.33631121401
251,-185.890940331428,-186.500740403395,-204.754070867807,-206.040644674932
252,-186.136026126917,-187.36612061998,-206.161583586999,-206.405548973351
253,-187.312530235695,-187.858942916837,-206.459982883696,-207.243720920711
254,-189.14853525474,-189.613358270977,-208.268146783662,-208.022613421831
255,-190.480983840247,-194.427407328668,-209.54044791636,-210.115072025523
256,-201.372438387578,-198.257083606308,-218.142414616888,-213.098833546019


==> Results/files_txt/Normalized_Coupling_Coefficient_Iso.txt <==
Var1,Var2,Var3
-128,0,0
-127,-3.8180693291679,-3.81806932916793
-126,-4.95961571446963,-4.95961571446962
-125,-5.69251483317704,-5.69251483317705
-124,-6.23402887040716,-6.23402887040717
-123,-6.66334688619785,-6.6633468861979
-122,-7.01868546309279,-7.01868546309276
-121,-7.32149953240488,-7.32149953240493
-120,-7.5850622221999,-7.58506222219986
-119,-7.81816534654063,-7.81816534654074
-118,-8.02693643008858,-8.02693643008854
-117,-8.21581812492909,-8.2158181249291
-116,-8.38813485733421,-8.38813485733422
-115,-8.54643946418343,-8.54643946418343
-114,-8.6927350405041,-8.69273504050405
-113,-8.82862233247504,-8.82862233247511
-112,-8.95540079793459,-8.95540079793454
-111,-9.07413978977492,-9.07413978977499
-110,-9.18572987621446,-9.18572987621441
-109,-9.29092060116483,-9.2909206011649
-108,-9.39034877039641,-9.39034877039639
-107,-9.48455998100444,-9.48455998100448
-106,-9.5740252434231,-9.57402524342304
-105,-9.65915398029158,-9.65915398029163
-104,-9.74030431060662,-9.74030431060674
-103,-9.81779127243288,-9.81779127243278
-102,-9.89189346105744,-9.89189346105744
-101,-9.96285843550893,-9.96285843550898
-100,-10.0309071579154,-10.0309071579154
-99,-10.0962376661919,-10.0962376661919
-98,-10.1590281336689,-10.1590281336689
-97,-10.2194394345168,-10.2194394345168
-96,-10.2776173077774,-10.2776173077773
-95,-10.3336941930877,-10.3336941930878
-94,-10.3877907961146,-10.3877907961146
-93,-10.4400174300951,-10.440017430095
-92,-10.4904751708427,-10.4904751708427
-91,-10.5392568555047,-10.5392568555048
-90,-10.5864479497661,-10.5864479497661
-89,-10.6321273037616,-10.6321273037616
-88,-10.6763678134046,-10.6763678134045
-87,-10.7192370009868,-10.7192370009869
-86,-10.7607975265912,-10.7607975265912
-85,-10.8011076399817,-10.8011076399817
-84,-10.8402215810893,-10.8402215810893
-83,-10.8781899359564,-10.8781899359565
-82,-10.9150599539513,-10.9150599539512
-81,-10.9508758311999,-10.9508758311999
-80,-10.9856789644617,-10.9856789644615
-79,-11.0195081790687,-11.0195081790688
-78,-11.0523999340426,-11.0523999340425
-77,-11.0843885070765,-11.0843885070767
-76,-11.1155061617034,-11.1155061617033
-75,-11.1457832986715,-11.1457832986716
-74,-11.1752485932793,-11.1752485932794
-73,-11.2039291202034,-11.2039291202035
-72,-11.231850467159,-11.2318504671591
-71,-11.2590368385685,-11.2590368385685
-70,-11.2855111502731,-11.2855111502732
-69,-11.3112951161949,-11.3112951161949
-68,-11.3364093277587,-11.3364093277585
-67,-11.3608733267817,-11.3608733267818
-66,-11.3847056724647,-11.3847056724648
-65,-11.4079240030457,-11.4079240030455
-64,-11.4305450926162,-11.4305450926163
-63,-11.4525849035466,-11.4525849035466
-62,-11.4740586349175,-11.4740586349176
-61,-11.4949807673169,-11.4949807673168
-60,-11.5153651043217,-11.5153651043219
-59,-11.535224810951,-11.5352248109508
-58,-11.5545724493512,-11.5545724493513
-57,-11.5734200119463,-11.5734200119463
-56,-11.5917789522621,-11.5917789522622
-55,-11.6096602136181,-11.6096602136179
-54,-11.6270742558554,-11.6270742558554
-53,-11.6440310802606,-11.6440310802607
-52,-11.6605402528254,-11.6605402528254
-51,-11.6766109259704,-11.6766109259704
-50,-11.6922518588529,-11.692251858853
-49,-11.7074714363627,-11.7074714363626
-48,-11.7222776869045,-11.7222776869046
-47,-11.7366782990574,-11.7366782990573
-46,-11.7506806371896,-11.7506806371896
-45,-11.7642917561067,-11.7642917561066
-44,-11.7775184147979,-11.777518414798
-43,-11.7903670893465,-11.7903670893464
-42,-11.8028439850583,-11.8028439850583
-41,-11.8149550478647,-11.8149550478647
-40,-11.826705975045,-11.8267059750451
-39,-11.8381022253162,-11.8381022253161
-38,-11.8491490283285,-11.8491490283286
-37,-11.8598513936071,-11.859851393607
-36,-11.8702141189722,-11.8702141189723
-35,-11.8802417984732,-11.8802417984731
-34,-11.8899388298633,-11.8899388298634
-33,-11.8993094216452,-11.8993094216452
-32,-11.9083575997113,-11.9083575997113
-31,-11.9170872136025,-11.9170872136025
-30,-11.925501942409,-11.9255019424091
-29,-11.9336053003307,-11.9336053003307
-28,-11.9414006419184,-11.9414006419184
-27,-11.9488911670117,-11.9488911670117
-26,-11.9560799253907,-11.9560799253907
-25,-11.9629698211555,-11.9629698211554
-24,-11.9695636168485,-11.9695636168485
-23,-11.9758639373314,-11.9758639373315
-22,-11.9818732734293,-11.9818732734292
-21,-11.987593985353,-11.987593985353
-20,-11.9930283059095,-11.9930283059095
-19,-11.9981783435108,-11.9981783435109
-18,-12.0030460849887,-12.0030460849886
-17,-12.0076333982247,-12.0076333982248
-16,-12.0119420346026,-12.0119420346025
-15,-12.0159736312894,-12.0159736312894
-14,-12.0197297133527,-12.0197297133526
-13,-12.0232116957192,-12.0232116957193
-12,-12.0264208849798,-12.0264208849798
-11,-12.0293584810471,-12.0293584810472
-10,-12.0320255786684,-12.0320255786684
-9,-12.0344231687996,-12.0344231687996
-8,-12.0365521398428,-12.0365521398428
-7,-12.0384132787509,-12.0384132787509
-6,-12.0400072720026,-12.0400072720026
-5,-12.0413347064504,-12.0413347064505
-4,-12.0423960700426,-12.0423960700426
-3,-12.0431917524228,-12.0431917524228
-2,-12.0437220454073,-12.0437220454074
-1,-12.0439871433427,-12.0439871433427
0,-12.0439871433427,-12.0439871433427
1,-12.0437220454073,-12.0437220454074
2,-12.0431917524228,-12.0431917524228
3,-12.0423960700426,-12.0423960700426
4,-12.0413347064504,-12.0413347064505
5,-12.0400072720026,-12.0400072720026
6,-12.0384132787509,-12.0384132787509
7,-12.0365521398428,-12.0365521398428
8,-12.0344231687996,-12.0344231687996
9,-12.0320255786684,-12.0320255786684
10,-12.0293584810471,-12.0293584810472
11,-12.0264208849798,-12.0264208849798
12,-12.0232116957192,-12.0232116957193
13,-12.0197297133527,-12.0197297133526
14,-12.0159736312894,-12.0159736312894
15,-12.0119420346026,-12.0119420346025
16,-12.0076333982247,-12.0076333982248
17,-12.0030460849887,-12.0030460849886
18,-11.9981783435108,-11.9981783435109
19,-11.9930283059095,-11.9930283059095
20,-11.987593985353,-11.987593985353
21,-11.9818732734293,-11.9818732734292
22,-11.9758639373314,-11.9758639373315
23,-11.9695636168485,-11.9695636168485
24,-11.9629698211555,-11.9629698211554
25,-11.9560799253907,-11.9560799253907
26,-11.9488911670117,-11.9488911670117
27,-11.9414006419184,-11.9414006419184
28,-11.9336053003307,-11.9336053003307
29,-11.925501942409,-11.9255019424091
30,-11.9170872136025,-11.9170872136025
31,-11.9083575997113,-11.9083575997113
32,-11.8993094216452,-11.8993094216452
33,-11.8899388298633,-11.8899388298634
34,-11.8802417984732,-11.8802417984731
35,-11.8702141189722,-11.8702141189723
36,-11.8598513936071,-11.859851393607
37,-11.8491490283285,-11.8491490283286
38,-11.8381022253162,-11.8381022253161
39,-11.826705975045,-11.8267059750451
40,-11.8149550478647,-11.8149550478647
41,-11.8028439850583,-11.8028439850583
42,-11.7903670893465,-11.7903670893464
43,-11.7775184147979,-11.777518414798
44,-11.7642917561067,-11.7642917561066
45,-11.7506806371896,-11.7506806371896
46,-11.7366782990574,-11.7366782990573
47,-11.7222776869045,-11.7222776869046
48,-11.7074714363627,-11.7074714363626
49,-11.6922518588529,-11.692251858853
50,-11.6766109259704,-11.6766109259704
51,-11.6605402528254,-11.6605402528254
52,-11.6440310802606,-11.6440310802607
53,-11.6270742558554,-11.6270742558553
54,-11.6096602136181,-11.6096602136181
55,-11.5917789522621,-11.5917789522621
56,-11.5734200119463,-11.5734200119463
57,-11.5545724493512,-11.5545724493513
58,-11.535224810951,-11.5352248109508
59,-11.5153651043217,-11.5153651043218
60,-11.4949807673169,-11.4949807673169
61,-11.4740586349175,-11.4740586349176
62,-11.4525849035466,-11.4525849035466
63,-11.4305450926162,-11.4305450926163
64,-11.4079240030457,-11.4079240030456
65,-11.3847056724647,-11.3847056724646
66,-11.3608733267817,-11.3608733267818
67,-11.3364093277587,-11.3364093277587
68,-11.3112951161949,-11.3112951161949
69,-11.2855111502731,-11.2855111502731
70,-11.2590368385685,-11.2590368385686
71,-11.231850467159,-11.231850467159
72,-11.2039291202034,-11.2039291202035
73,-11.1752485932793,-11.1752485932794
74,-11.1457832986715,-11.1457832986715
75,-11.1155061617034,-11.1155061617034
76,-11.0843885070765,-11.0843885070765
77,-11.0523999340426,-11.0523999340427
78,-11.0195081790687,-11.0195081790687
79,-10.9856789644617,-10.9856789644617
80,-10.9508758311999,-10.9508758311999
81,-10.9150599539513,-10.9150599539512
82,-10.8781899359564,-10.8781899359564
83,-10.8402215810893,-10.8402215810893
84,-10.8011076399817,-10.8011076399817
85,-10.7607975265912,-10.7607975265912
86,-10.7192370009868,-10.7192370009868
87,-10.6763678134046,-10.6763678134046
88,-10.6321273037616,-10.6321273037616
89,-10.5864479497661,-10.586447949766
90,-10.5392568555047,-10.5392568555047
91,-10.4904751708427,-10.4904751708428
92,-10.4400174300951,-10.4400174300951
93,-10.3877907961146,-10.3877907961146
94,-10.3336941930877,-10.3336941930877
95,-10.2776173077774,-10.2776173077775
96,-10.2194394345168,-10.2194394345168
97,-10.1590281336689,-10.1590281336689
98,-10.0962376661919,-10.0962376661919
99,-10.0309071579154,-10.0309071579155
100,-9.96285843550893,-9.96285843550894
101,-9.89189346105744,-9.89189346105744
102,-9.81779127243288,-9.81779127243285
103,-9.74030431060662,-9.74030431060663
104,-9.65915398029158,-9.65915398029163
105,-9.5740252434231,-9.57402524342311
106,-9.48455998100444,-9.48455998100445
107,-9.39034877039641,-9.39034877039639
108,-9.29092060116483,-9.29092060116487
109,-9.18572987621446,-9.18572987621444
110,-9.07413978977492,-9.07413978977496
111,-8.95540079793459,-8.9554007979346
112,-8.82862233247504,-8.82862233247505
113,-8.6927350405041,-8.69273504050413
114,-8.54643946418343,-8.54643946418341
115,-8.38813485733421,-8.38813485733424
116,-8.21581812492909,-8.21581812492906
117,-8.02693643008858,-8.02693643008859
118,-7.81816534654063,-7.81816534654064
119,-7.5850622221999,-7.58506222219993
120,-7.32149953240488,-7.32149953240488
121,-7.01868546309279,-7.01868546309279
122,-6.66334688619785,-6.66334688619788
123,-6.23402887040716,-6.23402887040717
124,-5.69251483317704,-5.69251483317705
125,-4.95961571446963,-4.95961571446962
126,-3.8180693291679,-3.81806932916792
127,0,-6.75029226587301e-15


==> Results/files_txt/Normalized_Coupling_Coefficient_Iso_without_dB.txt <==
Var1,proposed,pizzo
-128,1,1
-127,0.415138552869059,0.415138552869062
-126,0.319182027086514,0.319182027086513
-125,0.269617772696477,0.269617772696478
-124,0.238011045998463,0.238011045998464
-123,0.215608218610139,0.215608218610141
-122,0.19866961661277,0.198669616612769
-121,0.185289174631233,0.185289174631235
-120,0.17437883736978,0.174378837369778
-119,0.165265980794636,0.16526598079464
-118,0.157509356421002,0.157509356421001
-117,0.15080584953794,0.150805849537941
-116,0.144939418393015,0.144939418393016
-115,0.139751363422527,0.139751363422527
-114,0.135122134145565,0.135122134145564
-113,0.130959728713512,0.130959728713514
-112,0.127192036278296,0.127192036278294
-111,0.12376163012168,0.123761630121682
-110,0.120622135334878,0.120622135334876
-109,0.11773563754757,0.117735637547572
-108,0.115070797492384,0.115070797492383
-107,0.112601454879055,0.112601454879056
-106,0.110305578252199,0.110305578252197
-105,0.108164463865275,0.108164463865277
-104,0.106162116668408,0.106162116668411
-103,0.104284766425895,0.104284766425893
-102,0.102520485432801,0.102520485432801
-101,0.100858883547732,0.100858883547733
-100,0.099290862718106,0.0992908627181062
-99,0.0978084177531316,0.0978084177531318
-98,0.0964044733892662,0.0964044733892673
-97,0.0950727500862956,0.0950727500862949
-96,0.0938076527536056,0.093807652753604
-95,0.0926041779167503,0.0926041779167523
-94,0.0914578358190398,0.09145783581904
-93,0.0903645846997753,0.0903645846997737
-92,0.0893207750624355,0.0893207750624356
-91,0.0883231021868441,0.088323102186846
-90,0.0873685654822844,0.0873685654822846
-89,0.0864544335469444,0.0864544335469446
-88,0.0855782140108314,0.0855782140108298
-87,0.0847376274072311,0.084737627407233
-86,0.0839305844520978,0.0839305844520979
-85,0.0831551662183154,0.0831551662183164
-84,0.0824096067791499,0.0824096067791501
-83,0.0816922779655168,0.0816922779655179
-82,0.0810016759396781,0.0810016759396774
-81,0.0803364093350415,0.0803364093350416
-80,0.0796951887508484,0.0796951887508459
-79,0.079076817422601,0.0790768174226029
-78,0.0784801829160262,0.0784801829160245
-77,0.0779042497144161,0.0779042497144189
-76,0.0773480525882774,0.0773480525882749
-75,0.0768106906513752,0.0768106906513763
-74,0.0762913220211226,0.0762913220211228
-73,0.0757891590118419,0.0757891590118421
-72,0.0753034637994271,0.0753034637994281
-71,0.0748335445037241,0.0748335445037243
-70,0.0743787516419568,0.0743787516419587
-69,0.0739384749125025,0.0739384749125027
-68,0.0735121402732344,0.07351214027323
-67,0.0730992072832099,0.0730992072832109
-66,0.0726991666801851,0.0726991666801879
-65,0.0723115381695968,0.0723115381695942
-64,0.0719358684036757,0.0719358684036776
-63,0.071571729131771,0.0715717291317702
-62,0.0712187155049286,0.0712187155049301
-61,0.0708764445199754,0.0708764445199733
-60,0.0705445535896528,0.0705445535896551
-59,0.070222699227138,0.0702226992271363
-58,0.0699105558341543,0.0699105558341553
-57,0.0696078145834513,0.0696078145834523
-56,0.0693141823869635,0.069314182386965
-55,0.0690293809421841,0.0690293809421807
-54,0.0687531458498195,0.06875314584982
-53,0.0684852257966907,0.0684852257966912
-52,0.0682253817981595,0.068225381798161
-51,0.0679733864952514,0.067973386495251
-50,0.0677290235018164,0.0677290235018165
-49,0.0674920867977261,0.0674920867977249
-48,0.0672623801643136,0.0672623801643146
-47,0.0670397166587674,0.0670397166587666
-46,0.0668239181243361,0.0668239181243371
-45,0.0666148147336554,0.0666148147336551
-44,0.0664122445625683,0.0664122445625697
-43,0.0662160531922198,0.0662160531922186
-42,0.0660260933372292,0.0660260933372289
-41,0.0658422244981078,0.0658422244981084
-40,0.0656643126360866,0.0656643126360876
-39,0.0654922298687853,0.065492229868785
-38,0.0653258541852272,0.0653258541852273
-37,0.0651650691788772,0.0651650691788764
-36,0.0650097637974159,0.0650097637974164
-35,0.0648598321081656,0.0648598321081653
-34,0.0647151730780587,0.0647151730780602
-33,0.0645756903672563,0.0645756903672559
-32,0.064441292135456,0.0644412921354559
-31,0.064311890860144,0.0643118908601439
-30,0.064187403165982,0.064187403165983
-29,0.0640677496646757,0.0640677496646751
-28,0.0639528548046506,0.0639528548046503
-27,0.0638426467299862,0.0638426467299861
-26,0.0637370571480251,0.0637370571480266
-25,0.0636360212051815,0.0636360212051808
-24,0.0635394773704531,0.0635394773704532
-23,0.063447367326262,0.063447367326263
-22,0.0633596358661698,0.063359635866169
-21,0.0632762307991195,0.0632762307991198
-20,0.0631971028599089,0.0631971028599083
-19,0.0631222056255022,0.0631222056255036
-18,0.0630514954369836,0.0630514954369828
-17,0.0629849313267917,0.0629849313267932
-16,0.0629224749511041,0.0629224749511032
-15,0.0628640905270146,0.0628640905270156
-14,0.0628097447744402,0.0628097447744386
-13,0.0627594068624244,0.0627594068624261
-12,0.062713048359814,0.0627130483598133
-11,0.0626706431899906,0.0626706431899916
-10,0.0626321675896798,0.0626321675896792
-9,0.0625976000715594,0.0625976000715588
-8,0.0625669213906644,0.0625669213906644
-7,0.0625401145144158,0.0625401145144165
-6,0.0625171645962097,0.0625171645962094
-5,0.0624980589524739,0.0624980589524744
-4,0.0624827870431452,0.0624827870431448
-3,0.0624713404554664,0.0624713404554671
-2,0.0624637128911074,0.0624637128911076
-1,0.0624599001565155,0.0624599001565157
0,0.0624599001565155,0.0624599001565157
1,0.0624637128911074,0.0624637128911076
2,0.0624713404554664,0.0624713404554671
3,0.0624827870431452,0.0624827870431448
4,0.0624980589524739,0.0624980589524744
5,0.0625171645962097,0.0625171645962094
6,0.0625401145144158,0.0625401145144165
7,0.0625669213906644,0.0625669213906644
8,0.0625976000715594,0.0625976000715588
9,0.0626321675896798,0.0626321675896792
10,0.0626706431899906,0.0626706431899916
11,0.062713048359814,0.0627130483598133
12,0.0627594068624244,0.0627594068624261
13,0.0628097447744402,0.0628097447744386
14,0.0628640905270146,0.0628640905270156
15,0.0629224749511041,0.0629224749511032
16,0.0629849313267917,0.0629849313267932
17,0.0630514954369836,0.0630514954369828
18,0.0631222056255022,0.0631222056255036
19,0.0631971028599089,0.0631971028599083
20,0.0632762307991195,0.0632762307991198
21,0.0633596358661698,0.063359635866169
22,0.063447367326262,0.063447367326263
23,0.0635394773704531,0.0635394773704532
24,0.0636360212051815,0.0636360212051808
25,0.0637370571480251,0.0637370571480266
26,0.0638426467299862,0.0638426467299861
27,0.0639528548046506,0.0639528548046503
28,0.0640677496646757,0.0640677496646751
29,0.064187403165982,0.064187403165983
30,0.064311890860144,0.0643118908601439
31,0.064441292135456,0.0644412921354559
32,0.0645756903672563,0.0645756903672559
33,0.0647151730780587,0.0647151730780602
34,0.0648598321081656,0.0648598321081653
35,0.0650097637974159,0.0650097637974164
36,0.0651650691788772,0.0651650691788764
37,0.0653258541852272,0.0653258541852273
38,0.0654922298687853,0.065492229868785
39,0.0656643126360866,0.0656643126360876
40,0.0658422244981078,0.0658422244981084
41,0.0660260933372292,0.0660260933372289
42,0.0662160531922198,0.0662160531922186
43,0.0664122445625683,0.0664122445625697
44,0.0666148147336554,0.0666148147336551
45,0.0668239181243361,0.0668239181243371
46,0.0670397166587674,0.0670397166587666
47,0.0672623801643136,0.0672623801643146
48,0.0674920867977261,0.0674920867977249
49,0.0677290235018164,0.0677290235018165
50,0.0679733864952514,0.067973386495251
51,0.0682253817981595,0.068225381798161
52,0.0684852257966907,0.0684852257966912
53,0.0687531458498213,0.06875314584982
54,0.0690293809421805,0.0690293809421807
55,0.0693141823869653,0.069314182386965
56,0.0696078145834513,0.0696078145834523
57,0.0699105558341543,0.0699105558341553
58,0.070222699227138,0.0702226992271363
59,0.0705445535896545,0.0705445535896551
60,0.0708764445199736,0.0708764445199733
61,0.0712187155049286,0.0712187155049301
62,0.071571729131771,0.0715717291317702
63,0.0719358684036757,0.0719358684036776
64,0.072311538169595,0.0723115381695942
65,0.0726991666801887,0.0726991666801879
66,0.0730992072832099,0.0730992072832109
67,0.0735121402732308,0.07351214027323
68,0.0739384749125025,0.0739384749125027
69,0.0743787516419586,0.0743787516419587
70,0.0748335445037233,0.0748335445037243
71,0.075303463799428,0.0753034637994281
72,0.0757891590118419,0.0757891590118421
73,0.0762913220211226,0.0762913220211228
74,0.0768106906513761,0.0768106906513763
75,0.0773480525882748,0.0773480525882749
76,0.0779042497144197,0.0779042497144189
77,0.0784801829160235,0.0784801829160245
78,0.0790768174226028,0.0790768174226029
79,0.0796951887508458,0.0796951887508459
80,0.0803364093350415,0.0803364093350416
81,0.0810016759396781,0.0810016759396774
82,0.0816922779655177,0.0816922779655179
83,0.0824096067791499,0.0824096067791501
84,0.0831551662183163,0.0831551662183164
85,0.0839305844520969,0.0839305844520979
86,0.0847376274072337,0.084737627407233
87,0.0855782140108288,0.0855782140108298
88,0.0864544335469444,0.0864544335469446
89,0.0873685654822853,0.0873685654822846
90,0.0883231021868459,0.088323102186846
91,0.0893207750624346,0.0893207750624356
92,0.0903645846997736,0.0903645846997737
93,0.0914578358190398,0.09145783581904
94,0.092604177916753,0.0926041779167523
95,0.0938076527536029,0.093807652753604
96,0.0950727500862947,0.0950727500862949
97,0.096404473389268,0.0964044733892673
98,0.0978084177531316,0.0978084177531318
99,0.0992908627181052,0.0992908627181062
100,0.100858883547733,0.100858883547733
101,0.102520485432801,0.102520485432801
102,0.104284766425894,0.104284766425893
103,0.106162116668411,0.106162116668411
104,0.108164463865275,0.108164463865277
105,0.110305578252197,0.110305578252197
106,0.112601454879056,0.112601454879056
107,0.115070797492384,0.115070797492383
108,0.117735637547571,0.117735637547572
109,0.120622135334877,0.120622135334876
110,0.123761630121681,0.123761630121682
111,0.127192036278294,0.127192036278294
112,0.130959728713514,0.130959728713514
113,0.135122134145563,0.135122134145564
114,0.139751363422528,0.139751363422527
115,0.144939418393014,0.144939418393016
116,0.150805849537942,0.150805849537941
117,0.157509356421001,0.157509356421001
118,0.16526598079464,0.16526598079464
119,0.174378837369777,0.174378837369778
120,0.185289174631235,0.185289174631235
121,0.198669616612769,0.198669616612769
122,0.21560821861014,0.215608218610141
123,0.238011045998463,0.238011045998464
124,0.269617772696477,0.269617772696478
125,0.319182027086514,0.319182027086513
126,0.41513855286906,0.415138552869062
127,0.999999999999998,1


==> Results/files_txt/Normalized_Coupling_Coefficient_NoNIso.txt <==
Var1,Var2
-128,-780.089392815323
-127,-766.484185763637
-126,-755.407066052098
-125,-745.63642498419
-124,-736.703815222572
-123,-728.369995371782
-122,-720.492964186741
-121,-712.980138444267
-120,-705.767117467773
-119,-698.806924739719
-118,-692.064022919816
-117,-685.510742041237
-116,-679.125027652655
-115,-672.888957077368
-114,-666.787725638194
-113,-660.808932596034
-112,-654.942065012165
-111,-649.178116266944
-110,-643.509298580784
-109,-637.928822649517
-108,-632.430726155963
-107,-627.009738507508
-106,-621.661172849359
-105,-616.380838907189
-104,-611.164971941313
-103,-606.010174308948
-102,-600.91336699832
-101,-595.871749126734
-100,-590.882763856282
-99,-585.944069524043
-98,-581.053515041754
-97,-576.209118816169
-96,-571.409050591926
-95,-566.651615735432
-94,-561.935241569411
-93,-557.25846543958
-92,-552.619924251826
-91,-548.018345263759
-90,-543.452537950975
-89,-538.921386797766
-88,-534.423844885383
-87,-529.958928169075
-86,-525.525710347288
-85,-521.123318230305
-84,-516.75092750455
-83,-512.407758747423
-82,-508.093073441692
-81,-503.806169494337
-80,-499.546375226402
-79,-495.313039644007
-78,-491.105514365516
-77,-486.923117540987
-76,-482.765059850656
-75,-478.630292199353
-74,-474.517194720547
-73,-470.422950847656
-72,-466.342313358587
-71,-462.265245774142
-70,-458.172640006119
-69,-454.029255820742
-68,-449.774277811056
-67,-445.314813660407
-66,-440.536895265123
-65,-435.34868753637
-64,-429.736430332097
-63,-423.776355991234
-62,-417.587869462861
-61,-411.28026331561
-60,-404.930581984108
-59,-398.585858049169
-58,-392.272596140103
-57,-386.005042097652
-56,-379.790578079286
-55,-373.632857246162
-54,-367.533533772883
-53,-361.493196942182
-52,-355.511871800707
-51,-349.58928747585
-50,-343.725021453637
-49,-337.918577505787
-48,-332.169427945337
-47,-326.477036579245
-46,-320.840871141544
-45,-315.260409953823
-44,-309.735145398101
-43,-304.26458562107
-42,-298.848255254737
-41,-293.485695591066
-40,-288.176464456301
-39,-282.920135923706
-38,-277.716299943482
-37,-272.564561934675
-36,-267.464542364554
-35,-262.415876329848
-34,-257.418213147859
-33,-252.471215961747
-32,-247.574561362155
-31,-242.727939026072
-30,-237.93105137315
-29,-233.183613239249
-28,-228.485351566789
-27,-223.836005111345
-26,-219.235324163904
-25,-214.683070288147
-24,-210.179016072169
-23,-205.722944894032
-22,-201.314650700604
-21,-196.95393779915
-20,-192.640620661164
-19,-188.374523738003
-18,-184.15548128785
-17,-179.983337213632
-16,-175.857944911495
-15,-171.779167129491
-14,-167.746875836161
-13,-163.760952098698
-12,-159.821285970435
-11,-155.927776387391
-10,-152.08033107365
-9,-148.278866455371
-8,-144.523307583225
-7,-140.813588063102
-6,-137.149649994938
-5,-133.531443919516
-4,-129.95892877315
-3,-126.432071850124
-2,-122.950848772842
-1,-119.515243469584
0,-116.125248159866
1,-112.78086334733
2,-109.482097820179
3,-106.228968659141
4,-103.021501252996
5,-99.8597293216702
6,-96.7436949469813
7,-93.6734486110733
8,-90.6490492426369
9,-87.6705642710102
10,-84.7380696882755
11,-81.8516501194885
12,-79.0113989011926
13,-76.2174181683849
14,-73.469818950134
15,-70.7687212740499
16,-68.1142542798491
17,-65.5065563422605
18,-62.945775203559
19,-60.4320681160191
20,-57.9656019946265
21,-55.5465535803938
22,-53.1751096146706
23,-50.8514670248552
24,-48.5758331219605
25,-46.3484258105071
26,-44.1694738112619
27,-42.0392168973784
28,-39.9579061445305
29,-37.9258041956801
30,-35.943185541165
31,-34.0103368148439
32,-32.127557107087
33,-30.2951582954612
34,-28.513465394021
35,-26.7828169221821
36,-25.1035652942258
37,-23.4760772305651
38,-21.9007341919798
39,-20.3779328381281
40,-18.9080855117303
41,-17.4916207499377
42,-16.128983824506
43,-14.8206373125228
44,-13.567061699576
45,-12.3687560173956
46,-11.2262385181622
47,-10.1400473878566
48,-9.11074150120881
49,-8.13890122102344
50,-7.22512924487438
51,-6.37005150242363
52,-5.574318106877
53,-4.83860436439356
54,-4.16361184557362
55,-3.55006952349491
56,-2.9987349831242
57,-2.5103957072939
58,-2.08587044479837
59,-1.72601066647361
60,-1.43170211533043
61,-1.2038664567925
62,-1.04346303460173
63,-0.951490736627534
64,-0.928989971838704
65,-0.977044753704227
66,-1.09678487355359
67,-1.2893881249128
68,-1.55608249674594
69,-1.89814817092712
70,-2.31691899993244
71,-2.81378283071067
72,-3.39017943135434
73,-4.04759356620499
74,-4.78753833016737
75,-5.61151889922452
76,-6.52095665907341
77,-7.51703247334448
78,-8.60036342485471
79,-9.77033406949427
80,-11.0237093250639
81,-12.3517679823013
82,-13.7344981677704
83,-15.1295149891775
84,-16.4539009500145
85,-17.5653603544256
86,-18.2736400412538
87,-18.4259067815738
88,-18.0202215846641
89,-17.2021305302995
90,-16.1501615898294
91,-14.9950951650482
92,-13.811549785833
93,-12.637138020241
94,-11.4899217604938
95,-10.3786988517617
96,-9.30816452505484
97,-8.28131178395541
98,-7.30050323804832
99,-6.36794052172588
100,-5.48587167918701
101,-4.65668921919664
102,-3.8829853822629
103,-3.16759313203601
104,-2.51362519412759
105,-1.92451689450295
106,-1.40407613177177
107,-0.956543202804228
108,-0.586663433630959
109,-0.299776310622402
110,-0.101926010174072
111,0
112,-0.00190498242393802
113,-0.11679330264095
114,-0.355358778731534
115,-0.73022996330603
116,-1.25650329456852
117,-1.95248240158732
118,-2.84073052904272
119,-3.94961567737897
120,-5.31566439598918
121,-6.98731214595812
122,-9.03122267769998
123,-11.5437287744239
124,-14.6736296050485
125,-18.6742221876003
126,-24.0499274648701
127,-32.1560366065437


==> Results/files_txt/Normalized_Coupling_Coefficient_NoNIso_without_dB.txt <==
Var1,Var2
-128,9.796269369269e-79
-127,2.24688799396576e-77
-126,2.87934294538236e-76
-125,2.73122514162676e-75
-124,2.13608474134633e-74
-123,1.45546063164614e-73
-122,8.92695984662039e-73
-121,5.03484558466176e-72
-120,2.65025860468399e-71
-119,1.31615647908506e-70
-118,6.21724108147071e-70
-117,2.81142042638463e-69
-116,1.22319933059818e-68
-115,5.14167109778824e-68
-114,2.09520941123778e-67
-113,8.30054752345075e-67
-112,3.20474514872388e-66
-111,1.20833783263406e-65
-110,4.4572823114511e-65
-109,1.61108233229449e-64
-108,5.71383091380456e-64
-107,1.99079320277191e-63
-106,6.821544476265e-63
-105,2.30099730113983e-62
-104,7.6472062909278e-62
-103,2.50600866955246e-61
-102,8.10332579608331e-61
-101,2.58717071888691e-60
-100,8.16062862497443e-60
-99,2.54444488206804e-59
-98,7.84600346924953e-59
-97,2.39380140962074e-58
-96,7.2292782506604e-58
-95,2.16191406243268e-57
-94,6.40436157333981e-57
-93,1.87998098245472e-56
-92,5.4702550384445e-56
-91,1.57821248109917e-55
-90,4.51591963766165e-55
-89,1.28192117167763e-54
-88,3.6109004172821e-54
-87,1.00950199860216e-53
-86,2.80174732056802e-53
-85,7.72090443382483e-53
-84,2.11303771902211e-52
-83,5.7441282150573e-52
-82,1.55128879588694e-51
-81,4.16277608189213e-51
-80,1.11010095778737e-50
-79,2.94236154263761e-50
-78,7.75262118173822e-50
-77,2.03089862659408e-49
-76,5.29046706301654e-49
-75,1.37078953444048e-48
-74,3.53411378436234e-48
-73,9.07203913959927e-48
-72,2.32149987245256e-47
-71,5.9357475590306e-47
-70,1.52312658823489e-46
-69,3.95434373369096e-46
-68,1.05334883410193e-45
-67,2.9411598852602e-45
-66,8.8371143255475e-45
-65,2.91830881094826e-44
-64,1.06256857278749e-43
-63,4.19145107195425e-43
-62,1.74266156871751e-42
-61,7.44686821683904e-42
-60,3.21322991515143e-41
-59,1.38488654253441e-40
-58,5.92570989611422e-40
-57,2.50897185902391e-39
-56,1.04940273579761e-38
-55,4.33225763107872e-38
-54,1.76460141324668e-37
-53,7.09055623552805e-37
-52,2.81068916778198e-36
-51,1.09918616234116e-35
-50,4.24128888758485e-35
-49,1.61488741268977e-34
-48,6.06816254437032e-34
-47,2.25058977835087e-33
-46,8.23972819578766e-33
-45,2.97823528457983e-32
-44,1.06288299826071e-31
-43,3.74577285351066e-31
-42,1.30369042103573e-30
-41,4.48157264798224e-30
-40,1.52178589478456e-29
-39,5.10489022649264e-29
-38,1.69188174943473e-28
-37,5.54043426521341e-28
-36,1.7928574637912e-27
-35,5.7334016491603e-27
-34,1.81208549993626e-26
-33,5.66080772417805e-26
-32,1.74800980266135e-25
-31,5.33588053244773e-25
-30,1.61025576501246e-24
-29,4.8043946653918e-24
-28,1.41730997379234e-23
-27,4.13427621471215e-23
-26,1.19252525066357e-22
-25,3.40167619783475e-22
-24,9.5961801579392e-22
-23,2.67735223165283e-21
-22,7.38813682766578e-21
-21,2.01653711658459e-20
-20,5.44424842159389e-20
-19,1.45394382125553e-19
-18,3.84106689877436e-19
-17,1.0038441180911e-18
-16,2.59540722247427e-18
-15,6.63870372281836e-18
-14,1.68001212597608e-17
-13,4.20634403088814e-17
-12,1.04200883901854e-16
-11,2.55400863499394e-16
-10,6.19393855319337e-16
-9,1.48632353443696e-15
-8,3.52914288181475e-15
-7,8.29165442837263e-15
-6,1.92768026185213e-14
-5,4.43461179771468e-14
-4,1.00950185818725e-13
-3,2.2740123290915e-13
-2,5.06891633127657e-13
-1,1.11808714180711e-12
0,2.44047961280524e-12
1,5.27125062197487e-12
2,1.12665310513122e-11
3,2.38288527787539e-11
4,4.987120647307e-11
5,1.03282577564306e-10
6,2.11655961492645e-10
7,4.29195479282481e-10
8,8.61182261547167e-10
9,1.70979315030864e-09
10,3.35886872943532e-09
11,6.52882440185123e-09
12,1.25562545041296e-08
13,2.38923123176608e-08
14,4.49798605829174e-08
15,8.37775918488635e-08
16,1.54374147396259e-07
17,2.81413135934706e-07
18,5.07484146436624e-07
19,9.05301392524821e-07
20,1.59749607777397e-06
21,2.78833302118671e-06
22,4.8138110392704e-06
23,8.21964947432995e-06
24,1.38808700290858e-05
25,2.31823478947987e-05
26,3.8287112895619e-05
27,6.25285431605386e-05
28,0.000100973959250957
29,0.000161220246349252
30,0.000254496284274479
31,0.000397160746678284
32,0.000612694933802747
33,0.000934295313621786
34,0.00140816472403455
35,0.00209757891002661
36,0.00308775952849456
37,0.00449150902786751
38,0.00645545087862011
39,0.00916656698032249
40,0.0128585337418482
41,0.0178171372300755
42,0.0243838129152812
43,0.0329561346611328
44,0.0439839096148126
45,0.0579594690352825
46,0.0754008337579524
47,0.0968267290996496
48,0.122722967980142
49,0.153500529494086
50,0.189446713468326
51,0.230671983346426
52,0.277056401596411
53,0.328200745766849
54,0.383388264883562
55,0.441563378584009
56,0.501333241159352
57,0.560996858490883
58,0.618604329918355
59,0.672045896050424
60,0.719167062104792
61,0.757902525651054
62,0.786418454895564
63,0.803250355324239
64,0.807422788777749
65,0.798537883990689
66,0.776821993071717
67,0.743123828825752
68,0.69886252071128
69,0.645929594315308
70,0.586554133982893
71,0.523144564009751
72,0.458122958700367
73,0.393768202710725
74,0.332082635436939
75,0.274693327409279
76,0.222794432610537
77,0.177131888401873
78,0.13802687565819
79,0.105430579359931
80,0.0790003594805186
81,0.0581866295871474
82,0.0423204408643737
83,0.0306936474936574
84,0.0226261105637457
85,0.0175171708002662
86,0.0148811329200845
87,0.0143684301758441
88,0.0157753077925793
89,0.0190452618014356
90,0.0242651980882897
91,0.0316585109076345
92,0.0415762218699007
93,0.0544861595731025
94,0.0709590551343459
95,0.0916495031320845
96,0.117269087954467
97,0.148548688406792
98,0.186187138010919
99,0.230784133624313
100,0.282756652882796
101,0.342240244963575
102,0.408979426667386
103,0.482214968002598
104,0.560579846856276
105,0.642019635255487
106,0.723756349523
107,0.802316418647283
108,0.873642306242801
109,0.933302370588041
110,0.976803931651477
111,1
112,0.999561457774587
113,0.973465735746834
114,0.921433764237263
115,0.845234087978343
116,0.748772128895984
117,0.637898762801428
118,0.51990853508836
119,0.402752673763912
120,0.29405838005034
121,0.200109996976483
122,0.124990709190501
123,0.0700853299968137
124,0.0340907879640798
125,0.0135699354326368
126,0.0039355664851747
127,0.0006086902416826


==> Results/files_txt/Normalized_Coupling_Coefficient_NoNIso_without_dB1.txt <==
Var1,Var2,Var3
-128,4.42906803473467e-07,1
-127,1.91444423771583e-06,0.415138552869062
-126,5.74078714018815e-06,0.319182027086513
-125,1.41331892207001e-05,0.269617772696478
-124,3.06416743498097e-05,0.238011045998464
-123,6.06460128957899e-05,0.215608218610141
-122,0.000111944942973315,0.198669616612769
-121,0.000195431947192062,0.185289174631235
-120,0.000325845931059985,0.174378837369778
-119,0.000522578833245609,0.16526598079464
-118,0.000810515875464854,0.157509356421001
-117,0.00122087821042882,0.150805849537941
-116,0.0017920325152108,0.144939418393016
-115,0.00257022795378992,0.139751363422527
-114,0.00361021821028676,0.135122134145564
-113,0.00497572523314955,0.130959728713514
-112,0.00673970211943686,0.127192036278294
-111,0.00898435531338244,0.123761630121682
-110,0.0118008910093402,0.120622135334876
-109,0.0152889572558252,0.117735637547572
-108,0.0195557615813897,0.115070797492383
-107,0.0247148537441902,0.112601454879056
-106,0.0308845741090953,0.110305578252197
-105,0.0381861797813281,0.108164463865277
-104,0.046741672532686,0.106162116668411
-103,0.056671364279955,0.104284766425893
-102,0.0680912269469844,0.102520485432801
-101,0.0811100835113366,0.100858883547733
-100,0.0958267054900524,0.0992908627181062
-99,0.112326888699421,0.0978084177531318
-98,0.13068058354285,0.0964044733892673
-97,0.150939158133938,0.0950727500862949
-96,0.173132872133342,0.093807652753604
-95,0.197268636246925,0.0926041779167523
-94,0.223328126971036,0.09145783581904
-93,0.251266318540773,0.0903645846997737
-92,0.281010484382928,0.0893207750624356
-91,0.312459709010273,0.088323102186846
-90,0.34548493859125,0.0873685654822846
-89,0.379929584801865,0.0864544335469446
-88,0.415610682454762,0.0855782140108298
-87,0.45232058725145,0.084737627407233
-86,0.489829186259095,0.0839305844520979
-85,0.527886580787443,0.0831551662183164
-84,0.566226189618101,0.0824096067791501
-83,0.604568210340807,0.0816922779655179
-82,0.642623368157617,0.0810016759396774
-81,0.680096875123705,0.0803364093350416
-80,0.716692518542683,0.0796951887508459
-79,0.752116795182414,0.0790768174226029
-78,0.786083008121155,0.0784801829160245
-77,0.818315245291405,0.0779042497144189
-76,0.848552163034063,0.0773480525882749
-75,0.876550504002695,0.0768106906513763
-74,0.902088286352943,0.0762913220211228
-73,0.924967610021361,0.0757891590118421
-72,0.945017035771831,0.0753034637994281
-71,0.962093503238787,0.0748335445037243
-70,0.976083765126567,0.0743787516419587
-69,0.986905325725145,0.0739384749125027
-68,0.994506882682501,0.07351214027323
-67,0.998868281275458,0.0730992072832109
-66,1,0.0726991666801879
-65,0.997942194960872,0.0723115381695942
-64,0.992763338120102,0.0719358684036776
-63,0.984558490835382,0.0715717291317702
-62,0.973447259201362,0.0712187155049301
-61,0.959571481467449,0.0708764445199733
-60,0.943092700224848,0.0705445535896551
-59,0.924189473184503,0.0702226992271363
-58,0.903054576250308,0.0699105558341553
-57,0.879892151341319,0.0696078145834523
-56,0.854914849122513,0.069314182386965
-55,0.828341013619957,0.0690293809421807
-54,0.800391951747674,0.06875314584982
-53,0.771289326224363,0.0684852257966912
-52,0.741252705349538,0.068225381798161
-51,0.710497297805927,0.067973386495251
-50,0.679231895187883,0.0677290235018165
-49,0.647657039474908,0.0674920867977249
-48,0.615963427288833,0.0672623801643146
-47,0.584330557611286,0.0670397166587666
-46,0.552925624783114,0.0668239181243371
-45,0.521902654144188,0.0666148147336551
-44,0.491401873655458,0.0664122445625697
-43,0.461549311326833,0.0662160531922186
-42,0.432456605276346,0.0660260933372289
-41,0.404221010787792,0.0658422244981084
-40,0.376925586809137,0.0656643126360876
-39,0.350639542934444,0.065492229868785
-38,0.325418727010593,0.0653258541852273
-37,0.301306233075888,0.0651650691788764
-36,0.278333109329394,0.0650097637974164
-35,0.256519146204019,0.0648598321081653
-34,0.235873725321697,0.0647151730780602
-33,0.216396711097215,0.0645756903672559
-32,0.198079367974061,0.0644412921354559
-31,0.18090528767314,0.0643118908601439
-30,0.164851312362128,0.064187403165983
-29,0.149888441265551,0.0640677496646751
-28,0.135982709889862,0.0639528548046503
-27,0.123096032696463,0.0638426467299861
-26,0.111187001684595,0.0637370571480266
-25,0.100211634917177,0.0636360212051808
-24,0.0901240705113746,0.0635394773704532
-23,0.0808772030035299,0.063447367326263
-22,0.0724232602696542,0.063359635866169
-21,0.0647143203287933,0.0632762307991198
-20,0.0577027683702903,0.0631971028599083
-19,0.0513416952249477,0.0631222056255036
-18,0.045585239245326,0.0630514954369828
-17,0.0403888741746152,0.0629849313267932
-16,0.0357096460730849,0.0629224749511032
-15,0.0315063627428182,0.0628640905270156
-14,0.0277397393549408,0.0628097447744386
-13,0.0243725041480304,0.0627594068624261
-12,0.0213694681431429,0.0627130483598133
-11,0.0186975628201403,0.0626706431899916
-10,0.016325849633281,0.0626321675896792
-9,0.0142255051214727,0.0625976000715588
-8,0.0123697852009593,0.0625669213906644
-7,0.0107339720248115,0.0625401145144165
-6,0.00929530656364743,0.0625171645962094
-5,0.00803290981355377,0.0624980589524744
-4,0.00692769527758077,0.0624827870431448
-3,0.00596227510283065,0.0624713404554671
-2,0.00512086199162601,0.0624637128911076
-1,0.00438916874713984,0.0624599001565157
0,0.00375430706507356,0.0624599001565157
1,0.0032046869464799,0.0624637128911076
2,0.00272991788499449,0.0624713404554671
3,0.00232071277620273,0.0624827870431448
4,0.00196879530870566,0.0624980589524744
5,0.00166681142622007,0.0625171645962094
6,0.00140824529786175,0.0625401145144165
7,0.00118734009937504,0.0625669213906644
8,0.000999023790913631,0.0625976000715588
9,0.000838839976262597,0.0626321675896792
10,0.000702883843126375,0.0626706431899916
11,0.000587743113186328,0.0627130483598133
12,0.00049044387285119,0.0627594068624261
13,0.000408401109742789,0.0628097447744386
14,0.000339373744717353,0.0628640905270156
15,0.0002814239233856,0.0629224749511032
16,0.000232880313453687,0.0629849313267932
17,0.000192305143626613,0.0630514954369828
18,0.000158464715214174,0.0631222056255036
19,0.000130303117970073,0.0631971028599083
20,0.000106918886163797,0.0632762307991198
21,8.75443386173827e-05,0.063359635866169
22,7.15273567013612e-05,0.063447367326263
23,5.83153664360043e-05,0.0635394773704532
24,4.74413043250583e-05,0.0636360212051808
25,3.85113608821453e-05,0.0637370571480266
26,3.11943105898217e-05,0.0638426467299861
27,2.52122519228191e-05,0.0639528548046503
28,2.03325957964632e-05,0.0640677496646751
29,1.63611551507662e-05,0.064187403165983
30,1.3136202181911e-05,0.0643118908601439
31,1.0523372860084e-05,0.0644412921354559
32,8.41131073763914e-06,0.0645756903672559
33,6.70795359749068e-06,0.0647151730780602
34,5.3373771880926e-06,0.0648598321081653
35,4.23712012962823e-06,0.0650097637974164
36,3.35592306498977e-06,0.0651650691788764
37,2.65182329135372e-06,0.0653258541852273
38,2.09055347684986e-06,0.065492229868785
39,1.64419968277763e-06,0.0656643126360876
40,1.29007982123199e-06,0.0658422244981084
41,1.00980893024988e-06,0.0660260933372289
42,7.88522294737237e-07,0.0662160531922186
43,6.14231532766981e-07,0.0664122445625697
44,4.77292353846276e-07,0.0666148147336551
45,3.69965827288377e-07,0.0668239181243371
46,2.86057721498585e-07,0.0670397166587666
47,2.20622832718098e-07,0.0672623801643146
48,1.69723255529846e-07,0.0674920867977249
49,1.30231295050441e-07,0.0677290235018165
50,9.96692168758618e-08,0.067973386495251
51,7.60793070143298e-08,0.068225381798161
52,5.7918798660683e-08,0.0684852257966912
53,4.39751412284476e-08,0.06875314584982
54,3.32978622704654e-08,0.0690293809421807
55,2.51439249024066e-08,0.069314182386965
56,1.89340298187521e-08,0.0696078145834523
57,1.42177674881228e-08,0.0699105558341553
58,1.0645906175756e-08,0.0702226992271363
59,7.94841681593673e-09,0.0705445535896551
60,5.91709659469004e-09,0.0708764445199733
61,4.39186812867319e-09,0.0712187155049301
62,3.25000780928425e-09,0.0715717291317702
63,2.39770158804747e-09,0.0719358684036776
64,1.76344461456575e-09,0.0723115381695942
65,1.29289727009321e-09,0.0726991666801879
66,9.44888114693164e-10,0.0730992072832109
67,6.88317309967521e-10,0.07351214027323
68,4.99764887612535e-10,0.0739384749125027
69,3.61649049546781e-10,0.0743787516419587
70,2.60812367752501e-10,0.0748335445037243
71,1.874398373978e-10,0.0753034637994281
72,1.34233489433925e-10,0.0757891590118421
73,9.57847252463724e-11,0.0762913220211228
74,6.80985429029603e-11,0.0768106906513763
75,4.82340714012919e-11,0.0773480525882749
76,3.40338751509172e-11,0.0779042497144189
77,2.3920787549831e-11,0.0784801829160245
78,1.67459437563026e-11,0.0790768174226029
79,1.1675500534688e-11,0.0796951887508459
80,8.10648875305361e-12,0.0803364093350416
81,5.60452764961442e-12,0.0810016759396774
82,3.85788693765783e-12,0.0816922779655179
83,2.64372989962528e-12,0.0824096067791501
84,1.80339980541238e-12,0.0831551662183164
85,1.22439549375961e-12,0.0839305844520979
86,8.27276273550516e-13,0.084737627407233
87,5.56185467438541e-13,0.0855782140108298
88,3.72020127388001e-13,0.0864544335469446
89,2.4752815444652e-13,0.0873685654822846
90,1.63803642431445e-13,0.088323102186846
91,1.07792392136134e-13,0.0893207750624356
92,7.05241830358441e-14,0.0903645846997737
93,4.58656661720031e-14,0.09145783581904
94,2.96445783274578e-14,0.0926041779167523
95,1.90376071049601e-14,0.093807652753604
96,1.21445989647726e-14,0.0950727500862949
97,7.6938516483821e-15,0.0964044733892673
98,4.83917431409712e-15,0.0978084177531318
99,3.02087300639335e-15,0.0992908627181062
100,1.87103978945563e-15,0.100858883547733
101,1.14938581936984e-15,0.102520485432801
102,7.00018425641178e-16,0.104284766425893
103,4.22499554728876e-16,0.106162116668411
104,2.52586425131227e-16,0.108164463865277
105,1.494973048002e-16,0.110305578252197
106,8.75476681983578e-17,0.112601454879056
107,5.06948317540926e-17,0.115070797492383
108,2.90053271277394e-17,0.117735637547572
109,1.6384578076946e-17,0.120622135334876
110,9.12932851072062e-18,0.123761630121682
111,5.01229353030222e-18,0.127192036278294
112,2.70838465743688e-18,0.130959728713514
113,1.43834188108542e-18,0.135122134145564
114,7.49539314104091e-19,0.139751363422527
115,3.82547790324663e-19,0.144939418393016
116,1.90790472608053e-19,0.150805849537941
117,9.27307624585752e-20,0.157509356421001
118,4.37757361991217e-20,0.16526598079464
119,1.99878257070764e-20,0.174378837369778
120,8.77987094418156e-21,0.185289174631235
121,3.68406158426503e-21,0.198669616612769
122,1.46244785596215e-21,0.215608218610141
123,5.41665318478427e-22,0.238011045998464
124,1.83269692182395e-22,0.269617772696478
125,5.4672325337302e-23,0.319182027086513
126,1.34236623042744e-23,0.415138552869062
127,2.298903063636e-24,1


==> Results/files_txt/Normalized_Coupling_Coefficient_NoNIso_without_dB2.txt <==
Var1,Var2,Var3
-128,9.36970780499283e-16,1
-127,1.09974553323037e-14,0.415138552869062
-126,6.73734927789966e-14,0.319182027086513
-125,2.97396042239996e-13,0.269617772696478
-124,1.0674250349605e-12,0.238011045998464
-123,3.31095282734487e-12,0.215608218610141
-122,9.19887334254482e-12,0.198669616612769
-121,2.3428552876625e-11,0.185289174631235
-120,5.55828692679085e-11,0.174378837369778
-119,1.24270149630014e-10,0.16526598079464
-118,2.6413218071069e-10,0.157509356421001
-117,5.37339332676785e-10,0.150805849537941
-116,1.05192734897011e-09,0.144939418393016
-115,1.99032725824513e-09,0.139751363422527
-114,3.65276625132551e-09,0.135122134145564
-113,6.52195197892993e-09,0.130959728713514
-112,1.1357684844612e-08,0.127192036278294
-111,1.93328716756917e-08,0.123761630121682
-110,3.22259474826417e-08,0.120622135334876
-109,5.26890643612261e-08,0.117735637547572
-108,8.46166963315266e-08,0.115070797492383
-107,1.33645654649262e-07,0.112601454879056
-106,2.07825024126783e-07,0.110305578252197
-105,3.18503321676074e-07,0.108164463865277
-104,4.81490331797082e-07,0.106162116668411
-103,7.18562654753031e-07,0.104284766425893
-102,1.05939504491514e-06,0.102520485432801
-101,1.54401411245051e-06,0.100858883547733
-100,2.22588685552166e-06,0.0992908627181062
-99,3.17577366898051e-06,0.0978084177531318
-98,4.48649375908087e-06,0.0964044733892673
-97,6.27877002713459e-06,0.0950727500862949
-96,8.70834013142251e-06,0.093807652753604
-95,1.19745401713355e-05,0.0926041779167523
-94,1.63305867440653e-05,0.09145783581904
-93,2.20958013919351e-05,0.0903645846997737
-92,2.96700379846778e-05,0.0893207750624356
-91,3.9550587573707e-05,0.088323102186846
-90,5.23518458414128e-05,0.0873685654822846
-89,6.88280345039015e-05,0.0864544335469446
-88,8.98992689111163e-05,0.0855782140108298
-87,0.000116681258587803,0.084737627407233
-86,0.000150518914522786,0.0839305844520979
-85,0.000193024115605013,0.0831551662183164
-84,0.000246117855729943,0.0824096067791501
-83,0.000312076951839948,0.0816922779655179
-82,0.000393585440713987,0.0810016759396774
-81,0.000493790728027066,0.0803364093350416
-80,0.000616364476593642,0.0796951887508459
-79,0.000765568131547962,0.0790768174226029
-78,0.000946322878524852,0.0784801829160245
-77,0.00116428371700357,0.0779042497144189
-76,0.00142591720552718,0.0773480525882749
-75,0.0017385822995037,0.0768106906513763
-74,0.00211061355714402,0.0762913220211228
-73,0.00255140583654079,0.0757891590118421
-72,0.00307149944914745,0.0753034637994281
-71,0.00368266457450998,0.0748335445037243
-70,0.00439798358098889,0.0743787516419587
-69,0.00523192974066816,0.0739384749125027
-68,0.00620044067725921,0.07351214027323
-67,0.00732098474745719,0.0730992072832109
-66,0.00861261843292394,0.0726991666801879
-65,0.01009603271604,0.0723115381695942
-64,0.0117935863320567,0.0719358684036776
-63,0.0137293237374491,0.0715717291317702
-62,0.0159289756131344,0.0712187155049301
-61,0.0184199397357219,0.0708764445199733
-60,0.0212312401033437,0.0705445535896551
-59,0.024393462298139,0.0702226992271363
-58,0.0279386632072494,0.0699105558341553
-57,0.031900253410393,0.0696078145834523
-56,0.0363128507752421,0.069314182386965
-55,0.0412121040825928,0.0690293809421807
-54,0.0466344858304637,0.06875314584982
-53,0.0526170537384538,0.0684852257966912
-52,0.059197180887666,0.068225381798161
-51,0.0664122548841115,0.067973386495251
-50,0.0742993469191041,0.0677290235018165
-49,0.0828948521136065,0.0674920867977249
-48,0.0922341030672861,0.0672623801643146
-47,0.10235095908003,0.0670397166587666
-46,0.113277374064639,0.0668239181243371
-45,0.125042946715869,0.0666148147336551
-44,0.137674457032224,0.0664122445625697
-43,0.151195393793756,0.0662160531922186
-42,0.165625478070037,0.0660260933372289
-41,0.1809801882584,0.0658422244981084
-40,0.197270292521735,0.0656643126360876
-39,0.214501394799255,0.065492229868785
-38,0.232673500792393,0.0653258541852273
-37,0.25178061047377,0.0651650691788764
-36,0.271810343721978,0.0650097637974164
-35,0.292743605643631,0.0648598321081653
-34,0.314554298000745,0.0647151730780602
-33,0.33720908291476,0.0645756903672559
-32,0.360667204664793,0.0644412921354559
-31,0.384880374940013,0.0643118908601439
-30,0.409792726344164,0.064187403165983
-29,0.435340838290747,0.0640677496646751
-28,0.461453838674589,0.0639528548046503
-27,0.488053583869204,0.0638426467299861
-26,0.515054918687641,0.0637370571480266
-25,0.542366016970886,0.0636360212051808
-24,0.569888802443643,0.0635394773704532
-23,0.597519448419074,0.063447367326263
-22,0.625148953854507,0.063359635866169
-21,0.652663792179002,0.0632762307991198
-20,0.679946628246185,0.0631971028599083
-19,0.706877097728065,0.0631222056255036
-18,0.733332642279422,0.0630514954369828
-17,0.75918939287829,0.0629849313267932
-16,0.784323092910178,0.0629224749511032
-15,0.808610051818124,0.0628640905270156
-14,0.831928119512601,0.0628097447744386
-13,0.85415767122455,0.0627594068624261
-12,0.875182592115806,0.0627130483598133
-11,0.894891250727922,0.0626706431899916
-10,0.913177450274998,0.0626321675896792
-9,0.929941346855963,0.0625976000715588
-8,0.945090323894359,0.0625669213906644
-7,0.958539812494207,0.0625401145144165
-6,0.970214047935058,0.0625171645962094
-5,0.980046753205814,0.0624980589524744
-4,0.987981741289558,0.0624827870431448
-3,0.993973428846704,0.0624713404554671
-2,0.997987254991845,0.0624637128911076
-1,1,0.0624599001565157
0,1,0.0624599001565157
1,0.997987254991845,0.0624637128911076
2,0.993973428846704,0.0624713404554671
3,0.987981741289558,0.0624827870431448
4,0.980046753205814,0.0624980589524744
5,0.970214047935058,0.0625171645962094
6,0.958539812494207,0.0625401145144165
7,0.945090323894359,0.0625669213906644
8,0.929941346855963,0.0625976000715588
9,0.913177450274998,0.0626321675896792
10,0.894891250727922,0.0626706431899916
11,0.875182592115806,0.0627130483598133
12,0.85415767122455,0.0627594068624261
13,0.831928119512601,0.0628097447744386
14,0.808610051818124,0.0628640905270156
15,0.784323092910178,0.0629224749511032
16,0.75918939287829,0.0629849313267932
17,0.733332642279422,0.0630514954369828
18,0.706877097728065,0.0631222056255036
19,0.679946628246185,0.0631971028599083
20,0.652663792179002,0.0632762307991198
21,0.625148953854507,0.063359635866169
22,0.597519448419074,0.063447367326263
23,0.569888802443643,0.0635394773704532
24,0.542366016970886,0.0636360212051808
25,0.515054918687641,0.0637370571480266
26,0.488053583869204,0.0638426467299861
27,0.461453838674589,0.0639528548046503
28,0.435340838290747,0.0640677496646751
29,0.409792726344164,0.064187403165983
30,0.384880374940013,0.0643118908601439
31,0.360667204664793,0.0644412921354559
32,0.33720908291476,0.0645756903672559
33,0.314554298000745,0.0647151730780602
34,0.292743605643631,0.0648598321081653
35,0.271810343721978,0.0650097637974164
36,0.25178061047377,0.0651650691788764
37,0.232673500792393,0.0653258541852273
38,0.214501394799255,0.065492229868785
39,0.197270292521735,0.0656643126360876
40,0.1809801882584,0.0658422244981084
41,0.165625478070037,0.0660260933372289
42,0.151195393793756,0.0662160531922186
43,0.137674457032224,0.0664122445625697
44,0.125042946715869,0.0666148147336551
45,0.113277374064639,0.0668239181243371
46,0.10235095908003,0.0670397166587666
47,0.0922341030672861,0.0672623801643146
48,0.0828948521136064,0.0674920867977249
49,0.0742993469191041,0.0677290235018165
50,0.0664122548841115,0.067973386495251
51,0.059197180887666,0.068225381798161
52,0.0526170537384538,0.0684852257966912
53,0.0466344858304648,0.06875314584982
54,0.0412121040825907,0.0690293809421807
55,0.0363128507752431,0.069314182386965
56,0.031900253410393,0.0696078145834523
57,0.0279386632072494,0.0699105558341553
58,0.024393462298139,0.0702226992271363
59,0.0212312401033442,0.0705445535896551
60,0.0184199397357214,0.0708764445199733
61,0.0159289756131344,0.0712187155049301
62,0.0137293237374491,0.0715717291317702
63,0.0117935863320568,0.0719358684036776
64,0.0100960327160397,0.0723115381695942
65,0.00861261843292436,0.0726991666801879
66,0.00732098474745716,0.0730992072832109
67,0.00620044067725891,0.07351214027323
68,0.00523192974066818,0.0739384749125027
69,0.00439798358098901,0.0743787516419587
70,0.00368266457450994,0.0748335445037243
71,0.00307149944914749,0.0753034637994281
72,0.0025514058365408,0.0757891590118421
73,0.00211061355714403,0.0762913220211228
74,0.00173858229950372,0.0768106906513763
75,0.00142591720552714,0.0773480525882749
76,0.00116428371700363,0.0779042497144189
77,0.000946322878524817,0.0784801829160245
78,0.000765568131547978,0.0790768174226029
79,0.000616364476593622,0.0796951887508459
80,0.000493790728027069,0.0803364093350416
81,0.000393585440713989,0.0810016759396774
82,0.000312076951839953,0.0816922779655179
83,0.000246117855729943,0.0824096067791501
84,0.000193024115605016,0.0831551662183164
85,0.000150518914522785,0.0839305844520979
86,0.000116681258587807,0.084737627407233
87,8.98992689111136e-05,0.0855782140108298
88,6.88280345039017e-05,0.0864544335469446
89,5.23518458414134e-05,0.0873685654822846
90,3.95505875737077e-05,0.088323102186846
91,2.96700379846773e-05,0.0893207750624356
92,2.20958013919346e-05,0.0903645846997737
93,1.63305867440653e-05,0.09145783581904
94,1.19745401713358e-05,0.0926041779167523
95,8.70834013142223e-06,0.093807652753604
96,6.27877002713458e-06,0.0950727500862949
97,4.48649375908097e-06,0.0964044733892673
98,3.17577366898051e-06,0.0978084177531318
99,2.22588685552164e-06,0.0992908627181062
100,1.54401411245053e-06,0.100858883547733
101,1.05939504491514e-06,0.102520485432801
102,7.1856265475302e-07,0.104284766425893
103,4.81490331797093e-07,0.106162116668411
104,3.18503321676072e-07,0.108164463865277
105,2.0782502412678e-07,0.110305578252197
106,1.33645654649263e-07,0.112601454879056
107,8.46166963315268e-08,0.115070797492383
108,5.26890643612266e-08,0.117735637547572
109,3.22259474826414e-08,0.120622135334876
110,1.93328716756919e-08,0.123761630121682
111,1.13576848446118e-08,0.127192036278294
112,6.52195197893004e-09,0.130959728713514
113,3.65276625132544e-09,0.135122134145564
114,1.99032725824515e-09,0.139751363422527
115,1.05192734897011e-09,0.144939418393016
116,5.37339332676794e-10,0.150805849537941
117,2.64132180710689e-10,0.157509356421001
118,1.24270149630016e-10,0.16526598079464
119,5.55828692679075e-11,0.174378837369778
120,2.34285528766254e-11,0.185289174631235
121,9.19887334254474e-12,0.198669616612769
122,3.31095282734488e-12,0.215608218610141
123,1.06742503496049e-12,0.238011045998464
124,2.97396042239993e-13,0.269617772696478
125,6.73734927789962e-14,0.319182027086513
126,1.09974553323037e-14,0.415138552869062
127,9.36970780499273e-16,1


==> Results/files_txt/PAS_Iso.txt <==
Var1,Var2,Var3,Var4
1,0,0,0.318309886183791
0.999969002853585,0.00787358444457868,0,0.318309886183791
0.999876013335988,0.0157466807718577,0,0.318309886183791
0.999721037212027,0.0236188008947979,0,0.318309886183791
0.999504084089338,0.0314894567868791,0,0.318309886183791
0.999225167417777,0.0393581605123552,0,0.318309886183791
0.998884304488584,0.0472244242565033,0,0.318309886183791
0.998481516433316,0.0550877603558654,0,0.318309886183791
0.998016828222535,0.0629476813284807,0,0.318309886183791
0.997490268664256,0.0708036999041068,0,0.318309886183791
0.996901870402167,0.0786553290544277,0,0.318309886183791
0.996251669913603,0.0865020820232466,0,0.318309886183791
0.995539707507284,0.0943434723566623,0,0.318309886183791
0.994766027320814,0.102179013933226,0,0.318309886183791
0.993930677317949,0.110008220994079,0,0.318309886183791
0.993033709285624,0.117830608173066,0,0.318309886183791
0.992075178830736,0.125645690526826,0,0.318309886183791
0.991055145376703,0.133452983564855,0,0.318309886183791
0.989973672159778,0.141252003279542,0,0.318309886183791
0.988830826225129,0.149042266176174,0,0.318309886183791
0.987626678422679,0.156823289302914,0,0.318309886183791
0.986361303402722,0.164594590280734,0,0.318309886183791
0.985034779611287,0.172355687333326,0,0.318309886183791
0.983647189285278,0.180106099316967,0,0.318309886183791
0.982198618447375,0.187845345750346,0,0.318309886183791
0.980689156900705,0.195572946844355,0,0.318309886183791
0.979118898223267,0.203288423531827,0,0.318309886183791
0.977487939762139,0.210991297497242,0,0.318309886183791
0.975796382627436,0.218681091206376,0,0.318309886183791
0.974044331686047,0.226357327935905,0,0.318309886183791
0.972231895555131,0.234019531802962,0,0.318309886183791
0.970359186595384,0.241667227794637,0,0.318309886183791
0.968426320904074,0.249299941797425,0,0.318309886183791
0.966433418307843,0.256917200626619,0,0.318309886183791
0.964380602355277,0.264518532055645,0,0.318309886183791
0.96226800030925,0.272103464845335,0,0.318309886183791
0.960095743139033,0.279671528773146,0,0.318309886183791
0.957863965512171,0.287222254662306,0,0.318309886183791
0.955572805786141,0.294755174410904,0,0.318309886183791
0.953222405999769,0.302269821020907,0,0.318309886183791
0.950812911864429,0.309765728627111,0,0.318309886183791
0.948344472755005,0.317242432526027,0,0.318309886183791
0.945817241700635,0.324699469204683,0,0.318309886183791
0.943231375375219,0.332136376369364,0,0.318309886183791
0.940587034087714,0.339552692974269,0,0.318309886183791
0.937884381772185,0.346947959250095,0,0.318309886183791
0.935123585977654,0.354321716732539,0,0.318309886183791
0.932304817857702,0.36167350829072,0,0.318309886183791
0.929428252159866,0.369002878155519,0,0.318309886183791
0.926494067214802,0.376309371947835,0,0.318309886183791
0.92350244492523,0.383592536706753,0,0.318309886183791
0.92045357075466,0.390851920917623,0,0.318309886183791
0.917347633715889,0.398087074540055,0,0.318309886183791
0.914184826359287,0.405297549035816,0,0.318309886183791
0.910965344760861,0.412482897396639,0,0.318309886183791
0.907689388510094,0.419642674171935,0,0.318309886183791
0.904357160697578,0.426776435496404,0,0.318309886183791
0.900968867902419,0.433883739117558,0,0.318309886183791
0.897524720179434,0.440964144423136,0,0.318309886183791
0.894024931046125,0.448017212468417,0,0.318309886183791
0.890469717469445,0.455042506003437,0,0.318309886183791
0.886859299852344,0.462039589500089,0,0.318309886183791
0.88319390202011,0.469008029179131,0,0.318309886183791
0.879473751206489,0.475947393037074,0,0.318309886183791
0.875699078039601,0.482857250872961,0,0.318309886183791
0.871870116527638,0.489737174315042,0,0.318309886183791
0.867987104044363,0.496586736847331,0,0.318309886183791
0.864050281314388,0.50340551383604,0,0.318309886183791
0.860059892398254,0.510193082555912,0,0.318309886183791
0.8560161846773,0.516949022216426,0,0.318309886183791
0.851919408838327,0.523672913987878,0,0.318309886183791
0.847769818858056,0.530364341027354,0,0.318309886183791
0.843567671987383,0.537022888504566,0,0.318309886183791
0.839313228735431,0.543648143627572,0,0.318309886183791
0.835006752853402,0.550239695668367,0,0.318309886183791
0.830648511318223,0.556797135988342,0,0.318309886183791
0.826238774315995,0.563320058063622,0,0.318309886183791
0.821777815225245,0.569808057510266,0,0.318309886183791
0.817265910599978,0.576260732109337,0,0.318309886183791
0.81270334015253,0.582677681831835,0,0.318309886183791
0.808090386736229,0.589058508863501,0,0.318309886183791
0.803427336327861,0.595402817629475,0,0.318309886183791
0.798714478009938,0.601710214818822,0,0.318309886183791
0.793952103952778,0.607980309408913,0,0.318309886183791
0.789140509396394,0.614212712689668,0,0.318309886183791
0.784279992632186,0.620407038287653,0,0.318309886183791
0.779370854984456,0.626562902190034,0,0.318309886183791
0.774413400791719,0.63267992276838,0,0.318309886183791
0.769407937387843,0.638757720802328,0,0.318309886183791
0.764354775082992,0.644795919503085,0,0.318309886183791
0.759254227144389,0.650794144536794,0,0.318309886183791
0.754106609776896,0.656752024047734,0,0.318309886183791
0.748912242103413,0.66266918868138,0,0.318309886183791
0.74367144614509,0.668545271607294,0,0.318309886183791
0.738384546801365,0.674379908541871,0,0.318309886183791
0.733051871829826,0.680172737770919,0,0.318309886183791
0.727673751825886,0.685923400172088,0,0.318309886183791
0.722250520202291,0.691631539237128,0,0.318309886183791
0.716782513168451,0.697296801093995,0,0.318309886183791
0.711270069709595,0.702918834528787,0,0.318309886183791
0.705713531565757,0.708497291007515,0,0.318309886183791
0.700113243210589,0.714031824697716,0,0.318309886183791
0.694469551830009,0.719522092489888,0,0.318309886183791
0.688782807300671,0.724967754018761,0,0.318309886183791
0.683053362168282,0.7303684716844,0,0.318309886183791
0.677281571625741,0.735723910673132,0,0.318309886183791
0.671467793491121,0.741033738978304,0,0.318309886183791
0.665612388185486,0.746297627420866,0,0.318309886183791
0.659715718710547,0.751515249669776,0,0.318309886183791
0.653778150626159,0.756686282262233,0,0.318309886183791
0.647800052027655,0.761810404623727,0,0.318309886183791
0.641781793523032,0.766887299087917,0,0.318309886183791
0.635723748209968,0.771916650916321,0,0.318309886183791
0.6296262916527,0.776898148317828,0,0.318309886183791
0.623489801858734,0.78183148246803,0,0.318309886183791
0.617314659255415,0.786716347528365,0,0.318309886183791
0.611101246666343,0.791552440665077,0,0.318309886183791
0.604849949287637,0.796339462067994,0,0.318309886183791
0.598561154664058,0.801077114969108,0,0.318309886183791
0.59223525266498,0.805765105660978,0,0.318309886183791
0.585872635460225,0.810403143514936,0,0.318309886183791
0.579473697495746,0.814990940999106,0,0.318309886183791
0.573038835469179,0.819528213696226,0,0.318309886183791
0.566568448305242,0.824014680321285,0,0.318309886183791
0.560062937131014,0.828450062738957,0,0.318309886183791
0.553522705251059,0.832834085980845,0,0.318309886183791
0.546948158122427,0.837166478262529,0,0.318309886183791
0.540339703329518,0.841446971000412,0,0.318309886183791
0.533697750558814,0.845675298828376,0,0.318309886183791
0.527022711573479,0.849851199614225,0,0.318309886183791
0.520315000187835,0.853974414475945,0,0.318309886183791
0.513575032241707,0.858044687797745,0,0.318309886183791
0.50680322557464,0.862061767245909,0,0.318309886183791
0.5,0.866025403784439,0,0.318309886183791
0.493165777278946,0.869935351690488,0,0.318309886183791
0.486300981094281,0.873791368569603,0,0.318309886183791
0.479406037024192,0.877593215370743,0,0.318309886183791
0.47248137251586,0.881340656401104,0,0.318309886183791
0.465527416858963,0.885033459340731,0,0.318309886183791
0.458544601159066,0.888671395256916,0,0.318309886183791
0.451533358310889,0.892254238618394,0,0.318309886183791
0.444494122971476,0.895781767309326,0,0.318309886183791
0.437427331533242,0.899253762643064,0,0.318309886183791
0.430333422096925,0.902670009375713,0,0.318309886183791
0.423212834444425,0.906030295719473,0,0.318309886183791
0.416066010011537,0.909334413355768,0,0.318309886183791
0.408893391860589,0.912582157448163,0,0.318309886183791
0.401695424652969,0.915773326655058,0,0.318309886183791
0.394472554621566,0.918907723142175,0,0.318309886183791
0.387225229543099,0.921985152594821,0,0.318309886183791
0.37995389871036,0.925005424229933,0,0.318309886183791
0.372659012904363,0.927968350807906,0,0.318309886183791
0.365341024366395,0.930873748644204,0,0.318309886183791
0.35800038676998,0.933721437620742,0,0.318309886183791
0.350637555192754,0.936511241197055,0,0.318309886183791
0.343252986088256,0.939242986421243,0,0.318309886183791
0.335847137257622,0.941916503940694,0,0.318309886183791
0.328420467821217,0.944531628012579,0,0.318309886183791
0.320973438190158,0.947088196514131,0,0.318309886183791
0.313506510037781,0.949586050952693,0,0.318309886183791
0.306020146271018,0.952025036475546,0,0.318309886183791
0.298514811001695,0.954405001879507,0,0.318309886183791
0.290990969517765,0.956725799620305,0,0.318309886183791
0.28344908825446,0.958987285821723,0,0.318309886183791
0.275889634765375,0.961189320284525,0,0.318309886183791
0.268313077693485,0.963331766495142,0,0.318309886183791
0.260719886742086,0.965414491634134,0,0.318309886183791
0.253110532645682,0.967437366584431,0,0.318309886183791
0.245485487140799,0.96940026593933,0,0.318309886183791
0.237845222936741,0.971303068010274,0,0.318309886183791
0.230190213686285,0.973145654834395,0,0.318309886183791
0.222520933956314,0.974927912181824,0,0.318309886183791
0.214837859198404,0.976649729562778,0,0.318309886183791
0.20714146571934,0.978311000234406,0,0.318309886183791
0.199432230651592,0.979911621207408,0,0.318309886183791
0.191710631923738,0.981451493252418,0,0.318309886183791
0.183977148230831,0.982930520906158,0,0.318309886183791
0.176232259004722,0.984348612477354,0,0.318309886183791
0.168476444384342,0.985705680052423,0,0.318309886183791
0.160710185185934,0.987001639500919,0,0.318309886183791
0.152933962873246,0.988236410480754,0,0.318309886183791
0.145148259527679,0.989409916443172,0,0.318309886183791
0.137353557818408,0.990522084637503,0,0.318309886183791
0.129550340972453,0.991572846115666,0,0.318309886183791
0.121739092744723,0.992562135736444,0,0.318309886183791
0.113920297388028,0.993489892169529,0,0.318309886183791
0.106094439623058,0.994356057899317,0,0.318309886183791
0.0982620046083306,0.995160579228474,0,0.318309886183791
0.0904234779101156,0.995903406281271,0,0.318309886183791
0.0825793454723324,0.99658449300667,0,0.318309886183791
0.0747300935864242,0.99720379718118,0,0.318309886183791
0.0668762088612112,0.997761280411478,0,0.318309886183791
0.0590181781927228,0.998256908136784,0,0.318309886183791
0.0511564887340134,0.998690649631009,0,0.318309886183791
0.0432916278649612,0.999062478004655,0,0.318309886183791
0.0354240831620541,0.999372370206485,0,0.318309886183791
0.0275543423681621,0.999620307024951,0,0.318309886183791
0.0196828933623008,0.999806273089386,0,0.318309886183791
0.0118102241293844,0.999930256870955,0,0.318309886183791
0.00393682272997522,0.99999225068337,0,0.318309886183791
-0.0039368227299751,0.99999225068337,0,0.318309886183791
-0.0118102241293845,0.999930256870955,0,0.318309886183791
-0.0196828933623006,0.999806273089386,0,0.318309886183791
-0.0275543423681619,0.999620307024951,0,0.318309886183791
-0.0354240831620538,0.999372370206485,0,0.318309886183791
-0.0432916278649608,0.999062478004655,0,0.318309886183791
-0.051156488734013,0.998690649631009,0,0.318309886183791
-0.0590181781927227,0.998256908136784,0,0.318309886183791
-0.0668762088612113,0.997761280411478,0,0.318309886183791
-0.0747300935864243,0.99720379718118,0,0.318309886183791
-0.0825793454723323,0.99658449300667,0,0.318309886183791
-0.0904234779101157,0.995903406281271,0,0.318309886183791
-0.0982620046083306,0.995160579228474,0,0.318309886183791
-0.106094439623058,0.994356057899317,0,0.318309886183791
-0.113920297388028,0.993489892169529,0,0.318309886183791
-0.121739092744722,0.992562135736444,0,0.318309886183791
-0.129550340972452,0.991572846115666,0,0.318309886183791
-0.137353557818408,0.990522084637503,0,0.318309886183791
-0.145148259527679,0.989409916443172,0,0.318309886183791
-0.152933962873246,0.988236410480754,0,0.318309886183791
-0.160710185185934,0.987001639500919,0,0.318309886183791
-0.168476444384342,0.985705680052423,0,0.318309886183791
-0.176232259004722,0.984348612477354,0,0.318309886183791
-0.183977148230831,0.982930520906158,0,0.318309886183791
-0.191710631923738,0.981451493252418,0,0.318309886183791
-0.199432230651592,0.979911621207408,0,0.318309886183791
-0.207141465719339,0.978311000234406,0,0.318309886183791
-0.214837859198404,0.976649729562778,0,0.318309886183791
-0.222520933956314,0.974927912181824,0,0.318309886183791
-0.230190213686285,0.973145654834395,0,0.318309886183791
-0.237845222936741,0.971303068010274,0,0.318309886183791
-0.245485487140799,0.96940026593933,0,0.318309886183791
-0.253110532645682,0.967437366584431,0,0.318309886183791
-0.260719886742086,0.965414491634134,0,0.318309886183791
-0.268313077693485,0.963331766495142,0,0.318309886183791
-0.275889634765375,0.961189320284525,0,0.318309886183791
-0.283449088254459,0.958987285821723,0,0.318309886183791
-0.290990969517764,0.956725799620305,0,0.318309886183791
-0.298514811001694,0.954405001879507,0,0.318309886183791
-0.306020146271018,0.952025036475546,0,0.318309886183791
-0.313506510037781,0.949586050952693,0,0.318309886183791
-0.320973438190158,0.947088196514131,0,0.318309886183791
-0.328420467821217,0.944531628012579,0,0.318309886183791
-0.335847137257622,0.941916503940694,0,0.318309886183791
-0.343252986088255,0.939242986421243,0,0.318309886183791
-0.350637555192754,0.936511241197055,0,0.318309886183791
-0.35800038676998,0.933721437620742,0,0.318309886183791
-0.365341024366395,0.930873748644204,0,0.318309886183791
-0.372659012904363,0.927968350807907,0,0.318309886183791
-0.37995389871036,0.925005424229933,0,0.318309886183791
-0.387225229543098,0.921985152594821,0,0.318309886183791
-0.394472554621566,0.918907723142175,0,0.318309886183791
-0.401695424652969,0.915773326655057,0,0.318309886183791
-0.408893391860589,0.912582157448163,0,0.318309886183791
-0.416066010011537,0.909334413355768,0,0.318309886183791
-0.423212834444425,0.906030295719473,0,0.318309886183791
-0.430333422096925,0.902670009375713,0,0.318309886183791
-0.437427331533241,0.899253762643064,0,0.318309886183791
-0.444494122971475,0.895781767309326,0,0.318309886183791
-0.451533358310889,0.892254238618394,0,0.318309886183791
-0.458544601159066,0.888671395256916,0,0.318309886183791
-0.465527416858963,0.885033459340731,0,0.318309886183791
-0.47248137251586,0.881340656401104,0,0.318309886183791
-0.479406037024192,0.877593215370743,0,0.318309886183791
-0.486300981094281,0.873791368569603,0,0.318309886183791
-0.493165777278946,0.869935351690488,0,0.318309886183791
-0.5,0.866025403784439,0,0.318309886183791
-0.50680322557464,0.86206176724591,0,0.318309886183791
-0.513575032241707,0.858044687797745,0,0.318309886183791
-0.520315000187835,0.853974414475945,0,0.318309886183791
-0.527022711573479,0.849851199614225,0,0.318309886183791
-0.533697750558813,0.845675298828376,0,0.318309886183791
-0.540339703329518,0.841446971000412,0,0.318309886183791
-0.546948158122427,0.837166478262528,0,0.318309886183791
-0.553522705251059,0.832834085980845,0,0.318309886183791
-0.560062937131014,0.828450062738957,0,0.318309886183791
-0.566568448305242,0.824014680321285,0,0.318309886183791
-0.573038835469179,0.819528213696226,0,0.318309886183791
-0.579473697495746,0.814990940999106,0,0.318309886183791
-0.585872635460225,0.810403143514936,0,0.318309886183791
-0.59223525266498,0.805765105660978,0,0.318309886183791
-0.598561154664058,0.801077114969108,0,0.318309886183791
-0.604849949287637,0.796339462067994,0,0.318309886183791
-0.611101246666343,0.791552440665077,0,0.318309886183791
-0.617314659255415,0.786716347528365,0,0.318309886183791
-0.623489801858733,0.78183148246803,0,0.318309886183791
-0.629626291652699,0.776898148317828,0,0.318309886183791
-0.635723748209968,0.771916650916321,0,0.318309886183791
-0.641781793523031,0.766887299087918,0,0.318309886183791
-0.647800052027655,0.761810404623727,0,0.318309886183791
-0.653778150626159,0.756686282262233,0,0.318309886183791
-0.659715718710547,0.751515249669776,0,0.318309886183791
-0.665612388185486,0.746297627420866,0,0.318309886183791
-0.671467793491121,0.741033738978304,0,0.318309886183791
-0.677281571625741,0.735723910673131,0,0.318309886183791
-0.683053362168282,0.730368471684399,0,0.318309886183791
-0.688782807300671,0.724967754018761,0,0.318309886183791
-0.694469551830009,0.719522092489888,0,0.318309886183791
-0.700113243210589,0.714031824697716,0,0.318309886183791
-0.705713531565757,0.708497291007515,0,0.318309886183791
-0.711270069709595,0.702918834528787,0,0.318309886183791
-0.716782513168451,0.697296801093995,0,0.318309886183791
-0.722250520202291,0.691631539237129,0,0.318309886183791
-0.727673751825886,0.685923400172088,0,0.318309886183791
-0.733051871829826,0.68017273777092,0,0.318309886183791
-0.738384546801365,0.674379908541871,0,0.318309886183791
-0.74367144614509,0.668545271607294,0,0.318309886183791
-0.748912242103413,0.66266918868138,0,0.318309886183791
-0.754106609776896,0.656752024047735,0,0.318309886183791
-0.759254227144389,0.650794144536794,0,0.318309886183791
-0.764354775082992,0.644795919503085,0,0.318309886183791
-0.769407937387843,0.638757720802328,0,0.318309886183791
-0.774413400791719,0.63267992276838,0,0.318309886183791
-0.779370854984456,0.626562902190034,0,0.318309886183791
-0.784279992632186,0.620407038287653,0,0.318309886183791
-0.789140509396394,0.614212712689668,0,0.318309886183791
-0.793952103952778,0.607980309408912,0,0.318309886183791
-0.798714478009938,0.601710214818821,0,0.318309886183791
-0.803427336327861,0.595402817629475,0,0.318309886183791
-0.808090386736229,0.589058508863501,0,0.318309886183791
-0.81270334015253,0.582677681831835,0,0.318309886183791
-0.817265910599978,0.576260732109337,0,0.318309886183791
-0.821777815225245,0.569808057510266,0,0.318309886183791
-0.826238774315995,0.563320058063622,0,0.318309886183791
-0.830648511318223,0.556797135988342,0,0.318309886183791
-0.835006752853402,0.550239695668367,0,0.318309886183791
-0.839313228735431,0.543648143627573,0,0.318309886183791
-0.843567671987383,0.537022888504566,0,0.318309886183791
-0.847769818858056,0.530364341027354,0,0.318309886183791
-0.851919408838327,0.523672913987878,0,0.318309886183791
-0.8560161846773,0.516949022216426,0,0.318309886183791
-0.860059892398254,0.510193082555913,0,0.318309886183791
-0.864050281314388,0.50340551383604,0,0.318309886183791
-0.867987104044363,0.496586736847331,0,0.318309886183791
-0.871870116527638,0.489737174315043,0,0.318309886183791
-0.875699078039601,0.482857250872961,0,0.318309886183791
-0.879473751206489,0.475947393037074,0,0.318309886183791
-0.88319390202011,0.469008029179132,0,0.318309886183791
-0.886859299852344,0.462039589500089,0,0.318309886183791
-0.890469717469444,0.455042506003437,0,0.318309886183791
-0.894024931046125,0.448017212468417,0,0.318309886183791
-0.897524720179434,0.440964144423136,0,0.318309886183791
-0.900968867902419,0.433883739117558,0,0.318309886183791
-0.904357160697578,0.426776435496403,0,0.318309886183791
-0.907689388510094,0.419642674171935,0,0.318309886183791
-0.910965344760861,0.412482897396639,0,0.318309886183791
-0.914184826359287,0.405297549035816,0,0.318309886183791
-0.917347633715889,0.398087074540055,0,0.318309886183791
-0.92045357075466,0.390851920917623,0,0.318309886183791
-0.92350244492523,0.383592536706753,0,0.318309886183791
-0.926494067214802,0.376309371947836,0,0.318309886183791
-0.929428252159866,0.369002878155519,0,0.318309886183791
-0.932304817857702,0.36167350829072,0,0.318309886183791
-0.935123585977654,0.354321716732539,0,0.318309886183791
-0.937884381772185,0.346947959250095,0,0.318309886183791
-0.940587034087714,0.339552692974269,0,0.318309886183791
-0.943231375375219,0.332136376369364,0,0.318309886183791
-0.945817241700635,0.324699469204684,0,0.318309886183791
-0.948344472755005,0.317242432526027,0,0.318309886183791
-0.950812911864429,0.309765728627112,0,0.318309886183791
-0.953222405999769,0.302269821020907,0,0.318309886183791
-0.955572805786141,0.294755174410905,0,0.318309886183791
-0.957863965512171,0.287222254662306,0,0.318309886183791
-0.960095743139033,0.279671528773146,0,0.318309886183791
-0.96226800030925,0.272103464845335,0,0.318309886183791
-0.964380602355277,0.264518532055644,0,0.318309886183791
-0.966433418307843,0.256917200626619,0,0.318309886183791
-0.968426320904074,0.249299941797425,0,0.318309886183791
-0.970359186595384,0.241667227794638,0,0.318309886183791
-0.972231895555131,0.234019531802962,0,0.318309886183791
-0.974044331686046,0.226357327935906,0,0.318309886183791
-0.975796382627436,0.218681091206376,0,0.318309886183791
-0.977487939762139,0.210991297497242,0,0.318309886183791
-0.979118898223267,0.203288423531827,0,0.318309886183791
-0.980689156900705,0.195572946844355,0,0.318309886183791
-0.982198618447375,0.187845345750346,0,0.318309886183791
-0.983647189285278,0.180106099316967,0,0.318309886183791
-0.985034779611287,0.172355687333326,0,0.318309886183791
-0.986361303402722,0.164594590280734,0,0.318309886183791
-0.987626678422679,0.156823289302914,0,0.318309886183791
-0.988830826225129,0.149042266176174,0,0.318309886183791
-0.989973672159778,0.141252003279542,0,0.318309886183791
-0.991055145376703,0.133452983564855,0,0.318309886183791
-0.992075178830736,0.125645690526827,0,0.318309886183791
-0.993033709285624,0.117830608173067,0,0.318309886183791
-0.993930677317949,0.110008220994079,0,0.318309886183791
-0.994766027320814,0.102179013933226,0,0.318309886183791
-0.995539707507284,0.0943434723566621,0,0.318309886183791
-0.996251669913603,0.086502082023247,0,0.318309886183791
-0.996901870402167,0.0786553290544277,0,0.318309886183791
-0.997490268664256,0.0708036999041073,0,0.318309886183791
-0.998016828222535,0.0629476813284808,0,0.318309886183791
-0.998481516433316,0.0550877603558656,0,0.318309886183791
-0.998884304488584,0.0472244242565035,0,0.318309886183791
-0.999225167417777,0.0393581605123555,0,0.318309886183791
-0.999504084089338,0.0314894567868794,0,0.318309886183791
-0.999721037212027,0.0236188008947978,0,0.318309886183791
-0.999876013335988,0.0157466807718577,0,0.318309886183791
-0.999969002853585,0.00787358444457874,0,0.318309886183791
-1,1.22464679914735e-16,0,0.318309886183791


==> Results/files_txt/PAS_NoNIso.txt <==
Var1,Var2,Var3,Var4
1,0,0,3.02566075627036e-06
0.999969002853585,0.00787358444457868,0,4.47331291080688e-06
0.999876013335988,0.0157466807718577,0,6.57803378624119e-06
0.999721037212027,0.0236188008947979,0,9.62078068466584e-06
0.999504084089338,0.0314894567868791,0,1.39946385673997e-05
0.999225167417777,0.0393581605123552,0,2.02460416665195e-05
0.998884304488584,0.0472244242565033,0,2.91296784728564e-05
0.998481516433316,0.0550877603558654,0,4.16810437684823e-05
0.998016828222535,0.0629476813284807,0,5.93115351058006e-05
0.997490268664256,0.0708036999041068,0,8.39320690943554e-05
0.996901870402167,0.0786553290544277,0,0.000118112410379564
0.996251669913603,0.0865020820232466,0,0.000165284746351315
0.995539707507284,0.0943434723566623,0,0.000230001470011014
0.994766027320814,0.102179013933226,0,0.000318258597570304
0.993930677317949,0.110008220994079,0,0.000437897665850451
0.993033709285624,0.117830608173066,0,0.000599100216413615
0.992075178830736,0.125645690526826,0,0.000814989933036277
0.991055145376703,0.133452983564855,0,0.00110235797387483
0.989973672159778,0.141252003279542,0,0.00148252680901015
0.988830826225129,0.149042266176174,0,0.00198236668238157
0.987626678422679,0.156823289302914,0,0.00263547638025436
0.986361303402722,0.164594590280734,0,0.00348353600513989
0.985034779611287,0.172355687333326,0,0.00457783362368993
0.983647189285278,0.180106099316967,0,0.00598095970276308
0.982198618447375,0.187845345750346,0,0.0077686529470347
0.980689156900705,0.195572946844355,0,0.0100317683718827
0.979118898223267,0.203288423531827,0,0.0128783231855126
0.977487939762139,0.210991297497242,0,0.0164355584873295
0.975796382627436,0.218681091206376,0,0.0208519353052067
0.974044331686047,0.226357327935905,0,0.0262989627370542
0.972231895555131,0.234019531802962,0,0.0329727348592657
0.970359186595384,0.241667227794637,0,0.0410950328392018
0.968426320904074,0.249299941797425,0,0.0509138308513876
0.966433418307843,0.256917200626619,0,0.0627030307108456
0.964380602355277,0.264518532055645,0,0.0767612425529849
0.96226800030925,0.272103464845335,0,0.0934094294474092
0.960095743139033,0.279671528773146,0,0.11298724452954
0.957863965512171,0.287222254662306,0,0.135847911860156
0.955572805786141,0.294755174410904,0,0.162351538179268
0.953222405999769,0.302269821020907,0,0.192856792818815
0.950812911864429,0.309765728627111,0,0.227710957306462
0.948344472755005,0.317242432526027,0,0.267238423699753
0.945817241700635,0.324699469204683,0,0.311727809411885
0.943231375375219,0.332136376369364,0,0.361417953037875
0.940587034087714,0.339552692974269,0,0.41648315611253
0.937884381772185,0.346947959250095,0,0.477018134422987
0.935123585977654,0.354321716732539,0,0.543023233200781
0.932304817857702,0.36167350829072,0,0.614390536437124
0.929428252159866,0.369002878155519,0,0.690891554777713
0.926494067214802,0.376309371947835,0,0.772167202399076
0.92350244492523,0.383592536706753,0,0.857720765281576
0.92045357075466,0.390851920917623,0,0.946914517153359
0.917347633715889,0.398087074540055,0,1.03897055281091
0.914184826359287,0.405297549035816,0,1.13297628162578
0.910965344760861,0.412482897396639,0,1.22789485958787
0.907689388510094,0.419642674171935,0,1.32258064174856
0.904357160697578,0.426776435496404,0,1.41579951663804
0.900968867902419,0.433883739117558,0,1.50625375073631
0.897524720179434,0.440964144423136,0,1.59261073681423
0.894024931046125,0.448017212468417,0,1.67353481849513
0.890469717469445,0.455042506003437,0,1.74772116852577
0.886859299852344,0.462039589500089,0,1.81393054309006
0.88319390202011,0.469008029179131,0,1.87102363045662
0.879473751206489,0.475947393037074,0,1.91799366814067
0.875699078039601,0.482857250872961,0,1.95399602402322
0.871870116527638,0.489737174315042,0,1.97837352505485
0.867987104044363,0.496586736847331,0,1.99067646962676
0.864050281314388,0.50340551383604,0,1.99067646963201
0.860059892398254,0.510193082555912,0,1.97837352507381
0.8560161846773,0.516949022216426,0,1.95399602406736
0.851919408838327,0.523672913987878,0,1.91799366823607
0.847769818858056,0.530364341027354,0,1.87102363065803
0.843567671987383,0.537022888504566,0,1.81393054350957
0.839313228735431,0.543648143627572,0,1.74772116938955
0.835006752853402,0.550239695668367,0,1.67353482025392
0.830648511318223,0.556797135988342,0,1.59261074035588
0.826238774315995,0.563320058063622,0,1.5062537577891
0.821777815225245,0.569808057510266,0,1.41579953052688
0.817265910599978,0.576260732109337,0,1.3225806687944
0.81270334015253,0.582677681831835,0,1.22789491166504
0.808090386736229,0.589058508863501,0,1.1329763807749
0.803427336327861,0.595402817629475,0,1.03897073945217
0.798714478009938,0.601710214818822,0,0.946914864518931
0.793952103952778,0.607980309408913,0,0.857721404441379
0.789140509396394,0.614212712689668,0,0.772168365076621
0.784279992632186,0.620407038287653,0,0.690893645614611
0.779370854984456,0.626562902190034,0,0.614394253297656
0.774413400791719,0.63267992276838,0,0.543029764688691
0.769407937387843,0.638757720802328,0,0.477029479633534
0.764354775082992,0.644795919503085,0,0.416502634934956
0.759254227144389,0.650794144536794,0,0.361451008862017
0.754106609776896,0.656752024047734,0,0.311783253365764
0.748912242103413,0.66266918868138,0,0.267330334677634
0.74367144614509,0.668545271607294,0,0.227861539618291
0.738384546801365,0.674379908541871,0,0.193100607932032
0.733051871829826,0.680172737770919,0,0.162741672716342
0.727673751825886,0.685923400172088,0,0.136464823027342
0.722250520202291,0.691631539237128,0,0.113951235543061
0.716782513168451,0.697296801093995,0,0.0948979452218277
0.711270069709595,0.702918834528787,0,0.0790324264631831
0.705713531565757,0.708497291007515,0,0.0661272233850753
0.700113243210589,0.714031824697716,0,0.0560148864874861
0.694469551830009,0.719522092489888,0,0.0486034288634349
0.688782807300671,0.724967754018761,0,0.0438923949054386
0.683053362168282,0.7303684716844,0,0.0419894278299911
0.677281571625741,0.735723910673132,0,0.0431269248352105
0.671467793491121,0.741033738978304,0,0.0476779850925465
0.665612388185486,0.746297627420866,0,0.0561704036926083
0.659715718710547,0.751515249669776,0,0.0692969778356967
0.653778150626159,0.756686282262233,0,0.0879199217409482
0.647800052027655,0.761810404623727,0,0.113066803497608
0.641781793523032,0.766887299087917,0,0.145915204330954
0.635723748209968,0.771916650916321,0,0.187763349543642
0.6296262916527,0.776898148317828,0,0.23998435753403
0.623489801858734,0.78183148246803,0,0.303962566518907
0.617314659255415,0.786716347528365,0,0.381011659624701
0.611101246666343,0.791552440665077,0,0.472275996958738
0.604849949287637,0.796339462067994,0,0.5786185914209
0.598561154664058,0.801077114969108,0,0.700501374572572
0.59223525266498,0.805765105660978,0,0.837865562794794
0.585872635460225,0.810403143514936,0,0.990021773045721
0.579473697495746,0.814990940999106,0,1.15556074922406
0.573038835469179,0.819528213696226,0,1.33229585817343
0.566568448305242,0.824014680321285,0,1.51724767466292
0.560062937131014,0.828450062738957,0,1.7066788811802
0.553522705251059,0.832834085980845,0,1.89618439050662
0.546948158122427,0.837166478262529,0,2.0808372530015
0.540339703329518,0.841446971000412,0,2.25538589774603
0.533697750558814,0.845675298828376,0,2.41449307617509
0.527022711573479,0.849851199614225,0,2.55300211202082
0.520315000187835,0.853974414475945,0,2.66621230746222
0.513575032241707,0.858044687797745,0,2.75014313633751
0.50680322557464,0.862061767245909,0,2.80176654407974
0.5,0.866025403784439,0,2.81918842880708
0.493165777278946,0.869935351690488,0,2.80176410630611
0.486300981094281,0.873791368569603,0,2.7501379204311
0.479406037024192,0.877593215370743,0,2.66620359334421
0.47248137251586,0.881340656401104,0,2.55298871769078
0.465527416858963,0.885033459340731,0,2.41447322551382
0.458544601159066,0.888671395256916,0,2.25535702711472
0.451533358310889,0.892254238618394,0,2.08079574079833
0.444494122971476,0.895781767309326,0,1.89612518844809
0.437427331533242,0.899253762643064,0,1.7065950197303
0.430333422096925,0.902670009375713,0,1.51712960757301
0.423212834444425,0.906030295719473,0,1.33213060236366
0.416066010011537,0.909334413355768,0,1.15533076613605
0.408893391860589,0.912582157448163,0,0.989703526066525
0.401695424652969,0.915773326655058,0,0.837427672435544
0.394472554621566,0.918907723142175,0,0.699902278928261
0.387225229543099,0.921985152594821,0,0.577803604334681
0.37995389871036,0.925005424229933,0,0.471173640748691
0.372659012904363,0.927968350807906,0,0.379529133903187
0.365341024366395,0.930873748644204,0,0.301980200503759
0.35800038676998,0.933721437620742,0,0.237348881561178
0.350637555192754,0.936511241197055,0,0.184279813786055
0.343252986088256,0.939242986421243,0,0.141337370856975
0.335847137257622,0.941916503940694,0,0.10708584388495
0.328420467821217,0.944531628012579,0,0.0801512688478898
0.320973438190158,0.947088196514131,0,0.0592652094959983
0.313506510037781,0.949586050952693,0,0.0432920805261961
0.306020146271018,0.952025036475546,0,0.0312424266164993
0.298514811001695,0.954405001879507,0,0.0222749895366388
0.290990969517765,0.956725799620305,0,0.0156904650968201
0.28344908825446,0.958987285821723,0,0.0109196600484359
0.275889634765375,0.961189320284525,0,0.00750839602554582
0.268313077693485,0.963331766495142,0,0.0051010556368564
0.260719886742086,0.965414491634134,0,0.0034241926746655
0.253110532645682,0.967437366584431,0,0.00227118391044765
0.245485487140799,0.96940026593933,0,0.00148851577456075
0.237845222936741,0.971303068010274,0,0.000963991013601137
0.230190213686285,0.973145654834395,0,0.000616911167232508
0.222520933956314,0.974927912181824,0,0.000390134537099556
0.214837859198404,0.976649729562778,0,0.000243815113234227
0.20714146571934,0.978311000234406,0,0.000150582311836939
0.199432230651592,0.979911621207408,0,9.19109778863072e-05
0.191710631923738,0.981451493252418,0,5.54439538816612e-05
0.183977148230831,0.982930520906158,0,3.30558241431071e-05
0.176232259004722,0.984348612477354,0,1.94788224269231e-05
0.168476444384342,0.985705680052423,0,1.13452105475117e-05
0.160710185185934,0.987001639500919,0,6.53148790940568e-06
0.152933962873246,0.988236410480754,0,3.71686054066325e-06
0.145148259527679,0.989409916443172,0,2.09083689839884e-06
0.137353557818408,0.990522084637503,0,1.16267754564903e-06
0.129550340972453,0.991572846115666,0,6.39159803382873e-07
0.121739092744723,0.992562135736444,0,3.47365572252277e-07
0.113920297388028,0.993489892169529,0,1.86641260088128e-07
0.106094439623058,0.994356057899317,0,9.91491132159252e-08
0.0982620046083306,0.995160579228474,0,5.20771648915881e-08
0.0904234779101156,0.995903406281271,0,2.70458409827331e-08
0.0825793454723324,0.99658449300667,0,1.38888390882947e-08
0.0747300935864242,0.99720379718118,0,7.05280123488759e-09
0.0668762088612112,0.997761280411478,0,3.54165154764159e-09
0.0590181781927228,0.998256908136784,0,1.75880239682282e-09
0.0511564887340134,0.998690649631009,0,8.63801882849921e-10
0.0432916278649612,0.999062478004655,0,4.19581437719171e-10
0.0354240831620541,0.999372370206485,0,2.0157786973287e-10
0.0275543423681621,0.999620307024951,0,9.57885583999694e-11
0.0196828933623008,0.999806273089386,0,4.50244749318638e-11
0.0118102241293844,0.999930256870955,0,2.09347720218488e-11
0.00393682272997522,0.99999225068337,0,9.62926175126806e-12
-0.0039368227299751,0.99999225068337,0,4.38171206372894e-12
-0.0118102241293845,0.999930256870955,0,1.97261333121755e-12
-0.0196828933623006,0.999806273089386,0,8.78635740501168e-13
-0.0275543423681619,0.999620307024951,0,3.87227608372415e-13
-0.0354240831620538,0.999372370206485,0,1.68863726861094e-13
-0.0432916278649608,0.999062478004655,0,7.28687598369165e-14
-0.051156488734013,0.998690649631009,0,3.11174475519414e-14
-0.0590181781927227,0.998256908136784,0,1.31506446634629e-14
-0.0668762088612113,0.997761280411478,0,5.500393982236e-15
-0.0747300935864243,0.99720379718118,0,2.2770244809768e-15
-0.0825793454723323,0.99658449300667,0,9.33023308662331e-16
-0.0904234779101157,0.995903406281271,0,3.78435787885725e-16
-0.0982620046083306,0.995160579228474,0,1.51946645033668e-16
-0.106094439623058,0.994356057899317,0,6.03967831422724e-17
-0.113920297388028,0.993489892169529,0,2.37675883582492e-17
-0.121739092744722,0.992562135736444,0,9.26040866610358e-18
-0.129550340972452,0.991572846115666,0,3.57251690313615e-18
-0.137353557818408,0.990522084637503,0,1.36471881841847e-18
-0.145148259527679,0.989409916443172,0,5.16253163194097e-19
-0.152933962873246,0.988236410480754,0,1.93401172033763e-19
-0.160710185185934,0.987001639500919,0,7.17560861502591e-20
-0.168476444384342,0.985705680052423,0,2.63686771822927e-20
-0.176232259004722,0.984348612477354,0,9.59786986950311e-21
-0.183977148230831,0.982930520906158,0,3.46055291678573e-21
-0.191710631923738,0.981451493252418,0,1.23602632509554e-21
-0.199432230651592,0.979911621207408,0,4.37370265133353e-22
-0.207141465719339,0.978311000234406,0,1.53333858875034e-22
-0.214837859198404,0.976649729562778,0,5.3262601619416e-23
-0.222520933956314,0.974927912181824,0,1.8332878234666e-23
-0.230190213686285,0.973145654834395,0,6.25304588292661e-24
-0.237845222936741,0.971303068010274,0,2.11365558158081e-24
-0.245485487140799,0.96940026593933,0,7.08088716289634e-25
-0.253110532645682,0.967437366584431,0,2.35115585787447e-25
-0.260719886742086,0.965414491634134,0,7.73829252042065e-26
-0.268313077693485,0.963331766495142,0,2.52469411131029e-26
-0.275889634765375,0.961189320284525,0,8.16586982863199e-27
-0.283449088254459,0.958987285821723,0,2.61852421982413e-27
-0.290990969517764,0.956725799620305,0,8.32533706879909e-28
-0.298514811001694,0.954405001879507,0,2.62463556938868e-28
-0.306020146271018,0.952025036475546,0,8.20520147269306e-29
-0.313506510037781,0.949586050952693,0,2.54386395986425e-29
-0.320973438190158,0.947088196514131,0,7.82194020780299e-30
-0.328420467821217,0.944531628012579,0,2.38551917202182e-30
-0.335847137257622,0.941916503940694,0,7.21657688175365e-31
-0.343252986088255,0.939242986421243,0,2.16566801751606e-31
-0.350637555192754,0.936511241197055,0,6.44759231144223e-32
-0.35800038676998,0.933721437620742,0,1.90450208692465e-32
-0.365341024366395,0.930873748644204,0,5.58183803413528e-33
-0.372659012904363,0.927968350807907,0,1.62337685960264e-33
-0.37995389871036,0.925005424229933,0,4.68536439014141e-34
-0.387225229543098,0.921985152594821,0,1.34210520509288e-34
-0.394472554621566,0.918907723142175,0,3.81582897881207e-35
-0.401695424652969,0.915773326655057,0,1.07694822860798e-35
-0.408893391860589,0.912582157448163,0,3.01756167169904e-36
-0.416066010011537,0.909334413355768,0,8.39531819355068e-37
-0.423212834444425,0.906030295719473,0,2.31965450121724e-37
-0.430333422096925,0.902670009375713,0,6.36702189663301e-38
-0.437427331533241,0.899253762643064,0,1.73684294789864e-38
-0.444494122971475,0.895781767309326,0,4.71181366688175e-39
-0.451533358310889,0.892254238618394,0,1.27261579456084e-39
-0.458544601159066,0.888671395256916,0,3.42835098171413e-40
-0.465527416858963,0.885033459340731,0,9.24030966853564e-41
-0.47248137251586,0.881340656401104,0,2.50444617978709e-41
-0.479406037024192,0.877593215370743,0,6.88194174280679e-42
-0.486300981094281,0.873791368569603,0,1.94108095348259e-42
-0.493165777278946,0.869935351690488,0,5.71414472889917e-43
-0.5,0.866025403784439,0,1.78860351522595e-43
-0.50680322557464,0.86206176724591,0,6.04063761615395e-44
-0.513575032241707,0.858044687797745,0,2.20979855424453e-44
-0.520315000187835,0.853974414475945,0,8.68057700532538e-45
-0.527022711573479,0.849851199614225,0,3.60189806823928e-45
-0.533697750558813,0.845675298828376,0,1.55171093922704e-45
-0.540339703329518,0.841446971000412,0,6.84518792645981e-46
-0.546948158122427,0.837166478262528,0,3.06296861673521e-46
-0.553522705251059,0.832834085980845,0,1.38203398945207e-46
-0.560062937131014,0.828450062738957,0,6.26624253972793e-47
-0.566568448305242,0.824014680321285,0,2.84942089612242e-47
-0.573038835469179,0.819528213696226,0,1.29807748014059e-47
-0.579473697495746,0.814990940999106,0,5.92095882167234e-48
-0.585872635460225,0.810403143514936,0,2.70337255857356e-48
-0.59223525266498,0.805765105660978,0,1.2353341321964e-48
-0.598561154664058,0.801077114969108,0,5.64945428811854e-49
-0.604849949287637,0.796339462067994,0,2.58565549784368e-49
-0.611101246666343,0.791552440665077,0,1.18436642413197e-49
-0.617314659255415,0.786716347528365,0,5.42959649982158e-50
-0.623489801858733,0.78183148246803,0,2.49133888958094e-50
-0.629626291652699,0.776898148317828,0,1.14419783920493e-50
-0.635723748209968,0.771916650916321,0,5.26008280209644e-51
-0.641781793523031,0.766887299087918,0,2.4206257860488e-51
-0.647800052027655,0.761810404623727,0,1.11513389072679e-51
-0.653778150626159,0.756686282262233,0,5.14293944603171e-52
-0.659715718710547,0.751515249669776,0,2.37466101281283e-52
-0.665612388185486,0.746297627420866,0,1.0977878632079e-52
-0.671467793491121,0.741033738978304,0,5.08139058423609e-53
-0.677281571625741,0.735723910673131,0,2.35512961986733e-53
-0.683053362168282,0.730368471684399,0,1.09303944181999e-53
-0.688782807300671,0.724967754018761,0,5.08003028644044e-54
-0.694469551830009,0.719522092489888,0,2.3644321028114e-54
-0.700113243210589,0.714031824697716,0,1.10214329088906e-54
-0.705713531565757,0.708497291007515,0,5.14541601255814e-55
-0.711270069709595,0.702918834528787,0,2.40599462739417e-55
-0.716782513168451,0.697296801093995,0,1.12688865263177e-55
-0.722250520202291,0.691631539237129,0,5.28688632918135e-56
-0.727673751825886,0.685923400172088,0,2.48468839308562e-56
-0.733051871829826,0.68017273777092,0,1.16981506582148e-56
-0.738384546801365,0.674379908541871,0,5.51767468847244e-57
-0.74367144614509,0.668545271607294,0,2.60740688622167e-57
-0.748912242103413,0.66266918868138,0,1.23451264198602e-57
-0.754106609776896,0.656752024047735,0,5.8564767377451e-58
-0.759254227144389,0.650794144536794,0,2.78388652158535e-58
-0.764354775082992,0.644795919503085,0,1.32605299920061e-58
-0.769407937387843,0.638757720802328,0,6.32971931042979e-59
-0.774413400791719,0.63267992276838,0,3.02790432539118e-59
-0.779370854984456,0.626562902190034,0,1.45162294786256e-59
-0.784279992632186,0.620407038287653,0,6.97492072666903e-60
-0.789140509396394,0.614212712689668,0,3.35906366200265e-60
-0.793952103952778,0.607980309408912,0,1.62147543490446e-60
-0.798714478009938,0.601710214818821,0,7.84576510452866e-61
-0.803427336327861,0.595402817629475,0,3.80550734150817e-61
-0.808090386736229,0.589058508863501,0,1.85038304843728e-61
-0.81270334015253,0.582677681831835,0,9.01990464368364e-62
-0.817265910599978,0.576260732109337,0,4.40811408135105e-62
-0.821777815225245,0.569808057510266,0,2.15989955863339e-62
-0.826238774315995,0.563320058063622,0,1.06111717521724e-62
-0.830648511318223,0.556797135988342,0,5.22710623022848e-63
-0.835006752853402,0.550239695668367,0,2.58194249757834e-63
-0.839313228735431,0.543648143627573,0,1.27890431433597e-63
-0.843567671987383,0.537022888504566,0,6.35264667312572e-64
-0.847769818858056,0.530364341027354,0,3.1645746929435e-64
-0.851919408838327,0.523672913987878,0,1.58102509491377e-64
-0.8560161846773,0.516949022216426,0,7.92216024079675e-65
-0.860059892398254,0.510193082555913,0,3.98151661708207e-65
-0.864050281314388,0.50340551383604,0,2.00711389273728e-65
-0.867987104044363,0.496586736847331,0,1.01492165189007e-65
-0.871870116527638,0.489737174315043,0,5.14811682238341e-66
-0.875699078039601,0.482857250872961,0,2.61961771945616e-66
-0.879473751206489,0.475947393037074,0,1.33727056459548e-66
-0.88319390202011,0.469008029179132,0,6.84873866106311e-67
-0.886859299852344,0.462039589500089,0,3.51908586022969e-67
-0.890469717469444,0.455042506003437,0,1.81424117302688e-67
-0.894024931046125,0.448017212468417,0,9.38477574527713e-68
-0.897524720179434,0.440964144423136,0,4.87118083164325e-68
-0.900968867902419,0.433883739117558,0,2.5371359099149e-68
-0.904357160697578,0.426776435496403,0,1.32608054099562e-68
-0.907689388510094,0.419642674171935,0,6.95553003716292e-69
-0.910965344760861,0.412482897396639,0,3.66135711256067e-69
-0.914184826359287,0.405297549035816,0,1.93429521877231e-69
-0.917347633715889,0.398087074540055,0,1.02562692821916e-69
-0.92045357075466,0.390851920917623,0,5.45832186311638e-70
-0.92350244492523,0.383592536706753,0,2.91574083842292e-70
-0.926494067214802,0.376309371947836,0,1.56341988616653e-70
-0.929428252159866,0.369002878155519,0,8.41503753772322e-71
-0.932304817857702,0.36167350829072,0,4.5468107174602e-71
-0.935123585977654,0.354321716732539,0,2.46629293062114e-71
-0.937884381772185,0.346947959250095,0,1.34303050237118e-71
-0.940587034087714,0.339552692974269,0,7.34254968012656e-72
-0.943231375375219,0.332136376369364,0,4.03036118352832e-72
-0.945817241700635,0.324699469204684,0,2.2212285525457e-72
-0.948344472755005,0.317242432526027,0,1.2291666675788e-72
-0.950812911864429,0.309765728627112,0,6.82987067657888e-73
-0.953222405999769,0.302269821020907,0,3.81078270660283e-73
-0.955572805786141,0.294755174410905,0,2.13516577658904e-73
-0.957863965512171,0.287222254662306,0,1.20137978284039e-73
-0.960095743139033,0.279671528773146,0,6.78853133981841e-74
-0.96226800030925,0.272103464845335,0,3.85241879137264e-74
-0.964380602355277,0.264518532055644,0,2.19567758522154e-74
-0.966433418307843,0.256917200626619,0,1.2568868757953e-74
-0.968426320904074,0.249299941797425,0,7.22655614688197e-75
-0.970359186595384,0.241667227794638,0,4.17339065453205e-75
-0.972231895555131,0.234019531802962,0,2.42093956014108e-75
-0.974044331686046,0.226357327935906,0,1.41068733501405e-75
-0.975796382627436,0.218681091206376,0,8.2574136423359e-76
-0.977487939762139,0.210991297497242,0,4.85554726130425e-76
-0.979118898223267,0.203288423531827,0,2.86831932688468e-76
-0.980689156900705,0.195572946844355,0,1.70226101723324e-76
-0.982198618447375,0.187845345750346,0,1.01495829426998e-76
-0.983647189285278,0.180106099316967,0,6.0800556137158e-77
-0.985034779611287,0.172355687333326,0,3.65946850837152e-77
-0.986361303402722,0.164594590280734,0,2.21306033025096e-77
-0.987626678422679,0.156823289302914,0,1.34476627947619e-77
-0.988830826225129,0.149042266176174,0,8.21092523493812e-78
-0.989973672159778,0.141252003279542,0,5.03781711514788e-78
-0.991055145376703,0.133452983564855,0,3.10606730469569e-78
-0.992075178830736,0.125645690526827,0,1.92446719434788e-78
-0.993033709285624,0.117830608173067,0,1.19826875862512e-78
-0.993930677317949,0.110008220994079,0,7.49816150555972e-79
-0.994766027320814,0.102179013933226,0,4.71546794112888e-79
-0.995539707507284,0.0943434723566621,0,2.98041500990642e-79
-0.996251669913603,0.086502082023247,0,1.89331544994699e-79
-0.996901870402167,0.0786553290544277,0,1.20885921002852e-79
-0.997490268664256,0.0708036999041073,0,7.75795141824773e-80
-0.998016828222535,0.0629476813284808,0,5.00436429409018e-80
-0.998481516433316,0.0550877603558656,0,3.24483868188197e-80
-0.998884304488584,0.0472244242565035,0,2.11490713184103e-80
-0.999225167417777,0.0393581605123555,0,1.38565468667806e-80
-0.999504084089338,0.0314894567868794,0,9.12631878738911e-81
-0.999721037212027,0.0236188008947978,0,6.0426077656564e-81
-0.999876013335988,0.0157466807718577,0,4.02209593631047e-81
-0.999969002853585,0.00787358444457874,0,2.69147689640301e-81
-1,1.22464679914735e-16,0,1.81071422215948e-81


==> Results/files_txt/PAS_NonIso1.txt <==
Var1,Var2,Var3,Var4
1,0,0,2.19164865933826e-26
0.999969002853585,0.00787358444457868,0,2.88073500085967e-26
0.999876013335988,0.0157466807718577,0,3.79111399693979e-26
0.999721037212027,0.0236188008947979,0,4.99521451634059e-26
0.999504084089338,0.0314894567868791,0,6.58958072525281e-26
0.999225167417777,0.0393581605123552,0,8.70302644285848e-26
0.998884304488584,0.0472244242565033,0,1.15075856240449e-25
0.998481516433316,0.0550877603558654,0,1.52332299430989e-25
0.998016828222535,0.0629476813284807,0,2.01876654894617e-25
0.997490268664256,0.0708036999041068,0,2.67829826386077e-25
0.996901870402167,0.0786553290544277,0,3.55715595635449e-25
0.996251669913603,0.0865020820232466,0,4.72944695861958e-25
0.995539707507284,0.0943434723566623,0,6.29467959476223e-25
0.994766027320814,0.102179013933226,0,8.38658240202091e-25
0.993930677317949,0.110008220994079,0,1.11850209632308e-24
0.993033709285624,0.117830608173066,0,1.49321116397828e-24
0.992075178830736,0.125645690526826,0,1.99540252185709e-24
0.991055145376703,0.133452983564855,0,2.66905093789158e-24
0.989973672159778,0.141252003279542,0,3.57348886473991e-24
0.988830826225129,0.149042266176174,0,4.78882947586285e-24
0.987626678422679,0.156823289302914,0,6.42332355720843e-24
0.986361303402722,0.164594590280734,0,8.62334588064846e-24
0.985034779611287,0.172355687333326,0,1.15869588194129e-23
0.983647189285278,0.180106099316967,0,1.55823450911678e-23
0.982198618447375,0.187845345750346,0,2.09728713826583e-23
0.980689156900705,0.195572946844355,0,2.82511864136619e-23
0.979118898223267,0.203288423531827,0,3.80856339740687e-23
0.977487939762139,0.210991297497242,0,5.13834602076301e-23
0.975796382627436,0.218681091206376,0,6.93769335185597e-23
0.974044331686047,0.226357327935905,0,9.37407374164881e-23
0.972231895555131,0.234019531802962,0,1.26752064014503e-22
0.970359186595384,0.241667227794637,0,1.71509033849898e-22
0.968426320904074,0.249299941797425,0,2.32228814396267e-22
0.966433418307843,0.256917200626619,0,3.14654678363526e-22
0.964380602355277,0.264518532055645,0,4.2661201964038e-22
0.96226800030925,0.272103464845335,0,5.7876810728208e-22
0.960095743139033,0.279671528773146,0,7.85670584234232e-22
0.957863965512171,0.287222254662306,0,1.06716743438517e-21
0.955572805786141,0.294755174410904,0,1.45034912887121e-21
0.953222405999769,0.302269821020907,0,1.97220573290008e-21
0.950812911864429,0.309765728627111,0,2.68326313680822e-21
0.948344472755005,0.317242432526027,0,3.6525604414935e-21
0.945817241700635,0.324699469204683,0,4.97446471492878e-21
0.943231375375219,0.332136376369364,0,6.7780033327815e-21
0.940587034087714,0.339552692974269,0,9.23964642110055e-21
0.937884381772185,0.346947959250095,0,1.26008178986799e-20
0.935123585977654,0.354321716732539,0,1.7191888050034e-20
0.932304817857702,0.36167350829072,0,2.34650511257671e-20
0.929428252159866,0.369002878155519,0,3.20393835194386e-20
0.926494067214802,0.376309371947835,0,4.37626011755467e-20
0.92350244492523,0.383592536706753,0,5.97957117692514e-20
0.92045357075466,0.390851920917623,0,8.17290559954379e-20
0.917347633715889,0.398087074540055,0,1.11741383291545e-19
0.914184826359287,0.405297549035816,0,1.5281792581749e-19
0.910965344760861,0.412482897396639,0,2.09049352184821e-19
0.907689388510094,0.419642674171935,0,2.86041590010165e-19
0.904357160697578,0.426776435496404,0,3.91477612078271e-19
0.900968867902419,0.433883739117558,0,5.35887490111145e-19
0.897524720179434,0.440964144423136,0,7.33703844115955e-19
0.894024931046125,0.448017212468417,0,1.00470831945535e-18
0.890469717469445,0.455042506003437,0,1.37601372984293e-18
0.886859299852344,0.462039589500089,0,1.88477986568507e-18
0.88319390202011,0.469008029179131,0,2.58193394325923e-18
0.879473751206489,0.475947393037074,0,3.53726643730056e-18
0.875699078039601,0.482857250872961,0,4.84640938391843e-18
0.871870116527638,0.489737174315042,0,6.64039050138484e-18
0.867987104044363,0.496586736847331,0,9.0987108252441e-18
0.864050281314388,0.50340551383604,0,1.24672407340619e-17
0.860059892398254,0.510193082555912,0,1.70827029230098e-17
0.8560161846773,0.516949022216426,0,2.3406156855907e-17
0.851919408838327,0.523672913987878,0,3.20687797310801e-17
0.847769818858056,0.530364341027354,0,4.39344385723287e-17
0.843567671987383,0.537022888504566,0,6.01851814597469e-17
0.839313228735431,0.543648143627572,0,8.24379988133412e-17
0.835006752853402,0.550239695668367,0,1.12904229049707e-16
0.830648511318223,0.556797135988342,0,1.54607092681398e-16
0.826238774315995,0.563320058063622,0,2.11678421909804e-16
0.821777815225245,0.569808057510266,0,2.89763232246482e-16
0.817265910599978,0.576260732109337,0,3.96571065850609e-16
0.81270334015253,0.582677681831835,0,5.4262697799534e-16
0.808090386736229,0.589058508863501,0,7.42293926717794e-16
0.803427336327861,0.595402817629475,0,1.0151638979801e-15
0.798714478009938,0.601710214818822,0,1.38794969361037e-15
0.793952103952778,0.607980309408913,0,1.89705607428301e-15
0.789140509396394,0.614212712689668,0,2.59207211593535e-15
0.784279992632186,0.620407038287653,0,3.54051188778684e-15
0.779370854984456,0.626562902190034,0,4.83424551772524e-15
0.774413400791719,0.63267992276838,0,6.59821759528667e-15
0.769407937387843,0.638757720802328,0,9.00225835656407e-15
0.764354775082992,0.644795919503085,0,1.2277073500224e-14
0.759254227144389,0.650794144536794,0,1.6735875250947e-14
0.754106609776896,0.656752024047734,0,2.28036230486275e-14
0.748912242103413,0.66266918868138,0,3.10565204997815e-14
0.74367144614509,0.668545271607294,0,4.22753239038892e-14
0.738384546801365,0.674379908541871,0,5.75172337934178e-14
0.733051871829826,0.680172737770919,0,7.82127668227159e-14
0.727673751825886,0.685923400172088,0,1.06296176750641e-13
0.722250520202291,0.691631539237128,0,1.44380890037388e-13
0.716782513168451,0.697296801093995,0,1.95995281703813e-13
0.711270069709595,0.702918834528787,0,2.65899255073864e-13
0.705713531565757,0.708497291007515,0,3.60508919867e-13
0.700113243210589,0.714031824697716,0,4.88465733775699e-13
0.694469551830009,0.719522092489888,0,6.61398502933731e-13
0.688782807300671,0.724967754018761,0,8.94942572414071e-13
0.683053362168282,0.7303684716844,0,1.21010162021599e-12
0.677281571625741,0.735723910673132,0,1.63506532322573e-12
0.671467793491121,0.741033738978304,0,2.20763291863886e-12
0.665612388185486,0.746297627420866,0,2.97844111785478e-12
0.659715718710547,0.751515249669776,0,4.01525856532089e-12
0.653778150626159,0.756686282262233,0,5.40869278975927e-12
0.647800052027655,0.761810404623727,0,7.27976550155018e-12
0.641781793523032,0.766887299087917,0,9.78995610460634e-12
0.635723748209968,0.771916650916321,0,1.31545017210192e-11
0.6296262916527,0.776898148317828,0,1.76599882004439e-11
0.623489801858734,0.78183148246803,0,2.36875877079532e-11
0.617314659255415,0.786716347528365,0,3.17437167209948e-11
0.611101246666343,0.791552440665077,0,4.25004321264628e-11
0.604849949287637,0.796339462067994,0,5.68485891870882e-11
0.598561154664058,0.801077114969108,0,7.59677003255941e-11
0.59223525266498,0.805765105660978,0,1.01417617902404e-10
0.585872635460225,0.810403143514936,0,1.35258693935445e-10
0.579473697495746,0.814990940999106,0,1.80209042446454e-10
0.573038835469179,0.819528213696226,0,2.39850069617957e-10
0.566568448305242,0.824014680321285,0,3.18894700203657e-10
0.560062937131014,0.828450062738957,0,4.23536914310709e-10
0.553522705251059,0.832834085980845,0,5.61906567587757e-10
0.546948158122427,0.837166478262529,0,7.44660315977991e-10
0.540339703329518,0.841446971000412,0,9.85748200655676e-10
0.533697750558814,0.845675298828376,0,1.30340656750523e-09
0.527022711573479,0.849851199614225,0,1.72144212139661e-09
0.520315000187835,0.853974414475945,0,2.27088982578937e-09
0.513575032241707,0.858044687797745,0,2.99215002027106e-09
0.50680322557464,0.862061767245909,0,3.93773874355264e-09
0.5,0.866025403784439,0,5.17582130441399e-09
0.493165777278946,0.869935351690488,0,6.79474447473839e-09
0.486300981094281,0.873791368569603,0,8.90883954901415e-09
0.479406037024192,0.877593215370743,0,1.16658397013885e-08
0.47248137251586,0.881340656401104,0,1.52563439762523e-08
0.465527416858963,0.885033459340731,0,1.99258710247974e-08
0.458544601159066,0.888671395256916,0,2.59901834038164e-08
0.451533358310889,0.892254238618394,0,3.38547340193277e-08
0.444494122971476,0.895781767309326,0,4.40392975475599e-08
0.437427331533242,0.899253762643064,0,5.72091103465226e-08
0.430333422096925,0.902670009375713,0,7.4214163233287e-08
0.423212834444425,0.906030295719473,0,9.61386854171534e-08
0.416066010011537,0.909334413355768,0,1.24363340203759e-07
0.408893391860589,0.912582157448163,0,1.60643242072294e-07
0.401695424652969,0.915773326655058,0,2.07205621987738e-07
0.394472554621566,0.918907723142175,0,2.66871838825595e-07
0.387225229543099,0.921985152594821,0,3.43209489482742e-07
0.37995389871036,0.925005424229933,0,4.40721643611332e-07
0.372659012904363,0.927968350807906,0,5.65081761662576e-07
0.365341024366395,0.930873748644204,0,7.23424694227234e-07
0.35800038676998,0.933721437620742,0,9.24706360864208e-07
0.350637555192754,0.936511241197055,0,1.18014733002537e-06
0.343252986088256,0.939242986421243,0,1.50377863933714e-06
0.335847137257622,0.941916503940694,0,1.91311188785845e-06
0.328420467821217,0.944531628012579,0,2.42995998959102e-06
0.320973438190158,0.947088196514131,0,3.08144010174377e-06
0.313506510037781,0.949586050952693,0,3.90119624440931e-06
0.306020146271018,0.952025036475546,0,4.93088613402863e-06
0.298514811001695,0.954405001879507,0,6.22198489608448e-06
0.290990969517765,0.956725799620305,0,7.83796774830897e-06
0.28344908825446,0.958987285821723,0,9.85694460940341e-06
0.275889634765375,0.961189320284525,0,1.23748320529897e-05
0.268313077693485,0.963331766495142,0,1.55091622610974e-05
0.260719886742086,0.965414491634134,0,1.94036448073091e-05
0.253110532645682,0.967437366584431,0,2.42336153863597e-05
0.245485487140799,0.96940026593933,0,3.02125261670243e-05
0.237845222936741,0.971303068010274,0,3.75996554270966e-05
0.230190213686285,0.973145654834395,0,4.67092396596012e-05
0.222520933956314,0.974927912181824,0,5.79212595124859e-05
0.214837859198404,0.976649729562778,0,7.16941417905603e-05
0.20714146571934,0.978311000234406,0,8.8579673301872e-05
0.199432230651592,0.979911621207408,0,0.000109240458491825
0.191710631923738,0.981451493252418,0,0.000134470291408009
0.183977148230831,0.982930520906158,0,0.000165217853298596
0.176232259004722,0.984348612477354,0,0.000202614189659133
0.168476444384342,0.985705680052423,0,0.0002480044642462
0.160710185185934,0.987001639500919,0,0.000302984531736292
0.152933962873246,0.988236410480754,0,0.00036944291439
0.145148259527679,0.989409916443172,0,0.000449608810128954
0.137353557818408,0.990522084637503,0,0.000546106798445395
0.129550340972453,0.991572846115666,0,0.000662018944878031
0.121739092744723,0.992562135736444,0,0.000800955032458212
0.113920297388028,0.993489892169529,0,0.000967131667322734
0.106094439623058,0.994356057899317,0,0.00116546101307206
0.0982620046083306,0.995160579228474,0,0.0014016499016029
0.0904234779101156,0.995903406281271,0,0.0016823100439611
0.0825793454723324,0.99658449300667,0,0.00201508001989219
0.0747300935864242,0.99720379718118,0,0.002408759655652
0.0668762088612112,0.997761280411478,0,0.00287345730256108
0.0590181781927228,0.998256908136784,0,0.00342075039995219
0.0511564887340134,0.998690649631009,0,0.00406385954179135
0.0432916278649612,0.999062478004655,0,0.00481783606270343
0.0354240831620541,0.999372370206485,0,0.00569976291302549
0.0275543423681621,0.999620307024951,0,0.00672896830088675
0.0196828933623008,0.999806273089386,0,0.00792725123982333
0.0118102241293844,0.999930256870955,0,0.00931911775151772
0.00393682272997522,0.99999225068337,0,0.0109320260343537
-0.0039368227299751,0.99999225068337,0,0.0127966384202762
-0.0118102241293845,0.999930256870955,0,0.0149470774070571
-0.0196828933623006,0.999806273089386,0,0.0174211824743036
-0.0275543423681619,0.999620307024951,0,0.0202607637750794
-0.0354240831620538,0.999372370206485,0,0.0235118481486254
-0.0432916278649608,0.999062478004655,0,0.0272249122333722
-0.051156488734013,0.998690649631009,0,0.0314550967856151
-0.0590181781927227,0.998256908136784,0,0.0362623956427024
-0.0668762088612113,0.997761280411478,0,0.0417118121276127
-0.0747300935864243,0.99720379718118,0,0.0478734750940052
-0.0825793454723323,0.99658449300667,0,0.054822706278994
-0.0904234779101157,0.995903406281271,0,0.062640030188797
-0.0982620046083306,0.995160579228474,0,0.071411117415293
-0.106094439623058,0.994356057899317,0,0.0812266520957552
-0.113920297388028,0.993489892169529,0,0.092182114210378
-0.121739092744722,0.992562135736444,0,0.104377467589265
-0.129550340972452,0.991572846115666,0,0.117916744897664
-0.137353557818408,0.990522084637503,0,0.132907521508954
-0.145148259527679,0.989409916443172,0,0.149460271079492
-0.152933962873246,0.988236410480754,0,0.167687596824494
-0.160710185185934,0.987001639500919,0,0.187703333970592
-0.168476444384342,0.985705680052423,0,0.209621520633965
-0.176232259004722,0.984348612477354,0,0.233555236440412
-0.183977148230831,0.982930520906158,0,0.259615310555439
-0.191710631923738,0.981451493252418,0,0.287908903408763
-0.199432230651592,0.979911621207408,0,0.318537969249976
-0.207141465719339,0.978311000234406,0,0.351597609721487
-0.214837859198404,0.976649729562778,0,0.387174331832591
-0.222520933956314,0.974927912181824,0,0.425344227005687
-0.230190213686285,0.973145654834395,0,0.466171091174432
-0.237845222936741,0.971303068010274,0,0.509704509167314
-0.245485487140799,0.96940026593933,0,0.555977929725451
-0.253110532645682,0.967437366584431,0,0.605006760390788
-0.260719886742086,0.965414491634134,0,0.656786514068369
-0.268313077693485,0.963331766495142,0,0.711291041219646
-0.275889634765375,0.961189320284525,0,0.768470883291186
-0.283449088254459,0.958987285821723,0,0.828251784036447
-0.290990969517764,0.956725799620305,0,0.890533395767328
-0.298514811001694,0.954405001879507,0,0.955188217206682
-0.306020146271018,0.952025036475546,0,1.02206079844616
-0.313506510037781,0.949586050952693,0,1.09096724650554
-0.320973438190158,0.947088196514131,0,1.16169506211814
-0.328420467821217,0.944531628012579,0,1.23400333463142
-0.335847137257622,0.941916503940694,0,1.30762331733538
-0.343252986088255,0.939242986421243,0,1.38225940015838
-0.350637555192754,0.936511241197055,0,1.45759049057275
-0.35800038676998,0.933721437620742,0,1.53327180682409
-0.365341024366395,0.930873748644204,0,1.60893708035598
-0.372659012904363,0.927968350807907,0,1.68420115668506
-0.37995389871036,0.925005424229933,0,1.75866297614557
-0.387225229543098,0.921985152594821,0,1.83190890804113
-0.394472554621566,0.918907723142175,0,1.90351640399431
-0.401695424652969,0.915773326655057,0,1.97305792886396
-0.408893391860589,0.912582157448163,0,2.04010512069279
-0.416066010011537,0.909334413355768,0,2.10423312494042
-0.423212834444425,0.906030295719473,0,2.16502504292543
-0.430333422096925,0.902670009375713,0,2.22207643010377
-0.437427331533241,0.899253762643064,0,2.2749997766888
-0.444494122971475,0.895781767309326,0,2.32342890128604
-0.451533358310889,0.892254238618394,0,2.36702318775607
-0.458544601159066,0.888671395256916,0,2.40547159648379
-0.465527416858963,0.885033459340731,0,2.4384963836381
-0.47248137251586,0.881340656401104,0,2.46585646583023
-0.479406037024192,0.877593215370743,0,2.48735037276541
-0.486300981094281,0.873791368569603,0,2.50281873693422
-0.493165777278946,0.869935351690488,0,2.51214627698056
-0.5,0.866025403784439,0,2.51526323995009
-0.50680322557464,0.86206176724591,0,2.51214627698056
-0.513575032241707,0.858044687797745,0,2.50281873693422
-0.520315000187835,0.853974414475945,0,2.48735037276541
-0.527022711573479,0.849851199614225,0,2.46585646583023
-0.533697750558813,0.845675298828376,0,2.4384963836381
-0.540339703329518,0.841446971000412,0,2.40547159648379
-0.546948158122427,0.837166478262528,0,2.36702318775607
-0.553522705251059,0.832834085980845,0,2.32342890128604
-0.560062937131014,0.828450062738957,0,2.27499977668878
-0.566568448305242,0.824014680321285,0,2.22207643010377
-0.573038835469179,0.819528213696226,0,2.16502504292543
-0.579473697495746,0.814990940999106,0,2.10423312494041
-0.585872635460225,0.810403143514936,0,2.04010512069279
-0.59223525266498,0.805765105660978,0,1.97305792886396
-0.598561154664058,0.801077114969108,0,1.90351640399431
-0.604849949287637,0.796339462067994,0,1.83190890804113
-0.611101246666343,0.791552440665077,0,1.75866297614557
-0.617314659255415,0.786716347528365,0,1.68420115668504
-0.623489801858733,0.78183148246803,0,1.60893708035598
-0.629626291652699,0.776898148317828,0,1.53327180682409
-0.635723748209968,0.771916650916321,0,1.45759049057274
-0.641781793523031,0.766887299087918,0,1.38225940015838
-0.647800052027655,0.761810404623727,0,1.30762331733538
-0.653778150626159,0.756686282262233,0,1.23400333463141
-0.659715718710547,0.751515249669776,0,1.16169506211813
-0.665612388185486,0.746297627420866,0,1.09096724650554
-0.671467793491121,0.741033738978304,0,1.02206079844615
-0.677281571625741,0.735723910673131,0,0.955188217206682
-0.683053362168282,0.730368471684399,0,0.890533395767328
-0.688782807300671,0.724967754018761,0,0.828251784036447
-0.694469551830009,0.719522092489888,0,0.768470883291186
-0.700113243210589,0.714031824697716,0,0.711291041219646
-0.705713531565757,0.708497291007515,0,0.656786514068365
-0.711270069709595,0.702918834528787,0,0.605006760390788
-0.716782513168451,0.697296801093995,0,0.555977929725451
-0.722250520202291,0.691631539237129,0,0.509704509167314
-0.727673751825886,0.685923400172088,0,0.466171091174432
-0.733051871829826,0.68017273777092,0,0.425344227005687
-0.738384546801365,0.674379908541871,0,0.387174331832591
-0.74367144614509,0.668545271607294,0,0.351597609721485
-0.748912242103413,0.66266918868138,0,0.318537969249976
-0.754106609776896,0.656752024047735,0,0.287908903408761
-0.759254227144389,0.650794144536794,0,0.259615310555437
-0.764354775082992,0.644795919503085,0,0.233555236440411
-0.769407937387843,0.638757720802328,0,0.209621520633965
-0.774413400791719,0.63267992276838,0,0.187703333970592
-0.779370854984456,0.626562902190034,0,0.167687596824492
-0.784279992632186,0.620407038287653,0,0.149460271079492
-0.789140509396394,0.614212712689668,0,0.132907521508953
-0.793952103952778,0.607980309408912,0,0.117916744897664
-0.798714478009938,0.601710214818821,0,0.104377467589264
-0.803427336327861,0.595402817629475,0,0.092182114210378
-0.808090386736229,0.589058508863501,0,0.0812266520957546
-0.81270334015253,0.582677681831835,0,0.0714111174152925
-0.817265910599978,0.576260732109337,0,0.0626400301887966
-0.821777815225245,0.569808057510266,0,0.0548227062789936
-0.826238774315995,0.563320058063622,0,0.0478734750940049
-0.830648511318223,0.556797135988342,0,0.0417118121276124
-0.835006752853402,0.550239695668367,0,0.0362623956427024
-0.839313228735431,0.543648143627573,0,0.0314550967856153
-0.843567671987383,0.537022888504566,0,0.027224912233372
-0.847769818858056,0.530364341027354,0,0.0235118481486252
-0.851919408838327,0.523672913987878,0,0.0202607637750794
-0.8560161846773,0.516949022216426,0,0.0174211824743036
-0.860059892398254,0.510193082555913,0,0.014947077407057
-0.864050281314388,0.50340551383604,0,0.012796638420276
-0.867987104044363,0.496586736847331,0,0.0109320260343536
-0.871870116527638,0.489737174315043,0,0.00931911775151772
-0.875699078039601,0.482857250872961,0,0.00792725123982327
-0.879473751206489,0.475947393037074,0,0.00672896830088671
-0.88319390202011,0.469008029179132,0,0.00569976291302549
-0.886859299852344,0.462039589500089,0,0.00481783606270337
-0.890469717469444,0.455042506003437,0,0.00406385954179135
-0.894024931046125,0.448017212468417,0,0.00342075039995217
-0.897524720179434,0.440964144423136,0,0.00287345730256108
-0.900968867902419,0.433883739117558,0,0.00240875965565196
-0.904357160697578,0.426776435496403,0,0.00201508001989214
-0.907689388510094,0.419642674171935,0,0.00168231004396109
-0.910965344760861,0.412482897396639,0,0.00140164990160289
-0.914184826359287,0.405297549035816,0,0.00116546101307206
-0.917347633715889,0.398087074540055,0,0.000967131667322727
-0.92045357075466,0.390851920917623,0,0.000800955032458218
-0.92350244492523,0.383592536706753,0,0.000662018944878026
-0.926494067214802,0.376309371947836,0,0.000546106798445393
-0.929428252159866,0.369002878155519,0,0.000449608810128952
-0.932304817857702,0.36167350829072,0,0.000369442914389999
-0.935123585977654,0.354321716732539,0,0.000302984531736289
-0.937884381772185,0.346947959250095,0,0.000248004464246197
-0.940587034087714,0.339552692974269,0,0.000202614189659131
-0.943231375375219,0.332136376369364,0,0.000165217853298595
-0.945817241700635,0.324699469204684,0,0.000134470291408008
-0.948344472755005,0.317242432526027,0,0.000109240458491824
-0.950812911864429,0.309765728627112,0,8.8579673301872e-05
-0.953222405999769,0.302269821020907,0,7.16941417905595e-05
-0.955572805786141,0.294755174410905,0,5.79212595124859e-05
-0.957863965512171,0.287222254662306,0,4.67092396596005e-05
-0.960095743139033,0.279671528773146,0,3.75996554270958e-05
-0.96226800030925,0.272103464845335,0,3.02125261670242e-05
-0.964380602355277,0.264518532055644,0,2.42336153863592e-05
-0.966433418307843,0.256917200626619,0,1.9403644807309e-05
-0.968426320904074,0.249299941797425,0,1.55091622610972e-05
-0.970359186595384,0.241667227794638,0,1.23748320529897e-05
-0.972231895555131,0.234019531802962,0,9.85694460940334e-06
-0.974044331686046,0.226357327935906,0,7.83796774830905e-06
-0.975796382627436,0.218681091206376,0,6.22198489608444e-06
-0.977487939762139,0.210991297497242,0,4.93088613402859e-06
-0.979118898223267,0.203288423531827,0,3.90119624440928e-06
-0.980689156900705,0.195572946844355,0,3.08144010174371e-06
-0.982198618447375,0.187845345750346,0,2.42995998959099e-06
-0.983647189285278,0.180106099316967,0,1.91311188785843e-06
-0.985034779611287,0.172355687333326,0,1.50377863933713e-06
-0.986361303402722,0.164594590280734,0,1.18014733002536e-06
-0.987626678422679,0.156823289302914,0,9.24706360864205e-07
-0.988830826225129,0.149042266176174,0,7.23424694227226e-07
-0.989973672159778,0.141252003279542,0,5.65081761662576e-07
-0.991055145376703,0.133452983564855,0,4.40721643611326e-07
-0.992075178830736,0.125645690526827,0,3.43209489482742e-07
-0.993033709285624,0.117830608173067,0,2.66871838825591e-07
-0.993930677317949,0.110008220994079,0,2.07205621987732e-07
-0.994766027320814,0.102179013933226,0,1.60643242072293e-07
-0.995539707507284,0.0943434723566621,0,1.24363340203756e-07
-0.996251669913603,0.086502082023247,0,9.61386854171534e-08
-0.996901870402167,0.0786553290544277,0,7.4214163233286e-08
-0.997490268664256,0.0708036999041073,0,5.72091103465226e-08
-0.998016828222535,0.0629476813284808,0,4.40392975475594e-08
-0.998481516433316,0.0550877603558656,0,3.38547340193276e-08
-0.998884304488584,0.0472244242565035,0,2.59901834038162e-08
-0.999225167417777,0.0393581605123555,0,1.99258710247973e-08
-0.999504084089338,0.0314894567868794,0,1.52563439762522e-08
-0.999721037212027,0.0236188008947978,0,1.16658397013884e-08
-0.999876013335988,0.0157466807718577,0,8.90883954901402e-09
-0.999969002853585,0.00787358444457874,0,6.7947444747383e-09
-1,1.22464679914735e-16,0,5.17582130441395e-09


==> Results/files_txt/PAS_NonIso2.txt <==
Var1,Var2,Var3,Var4
1,0,0,1.38870227629708e-18
0.999969002853585,0.00787358444457868,0,2.11275566655545e-18
0.999876013335988,0.0157466807718577,0,3.2075513920451e-18
0.999721037212027,0.0236188008947979,0,4.85939488478598e-18
0.999504084089338,0.0314894567868791,0,7.34640693681736e-18
0.999225167417777,0.0393581605123552,0,1.10828636707102e-17
0.998884304488584,0.0472244242565033,0,1.66845009565237e-17
0.998481516433316,0.0550877603558654,0,2.50644784306035e-17
0.998016828222535,0.0629476813284807,0,3.75740788847547e-17
0.997490268664256,0.0708036999041068,0,5.62085308830225e-17
0.996901870402167,0.0786553290544277,0,8.39074158985859e-17
0.996251669913603,0.0865020820232466,0,1.24992132814602e-16
0.995539707507284,0.0943434723566623,0,1.8580150678607e-16
0.994766027320814,0.102179013933226,0,2.75613194623682e-16
0.993930677317949,0.110008220994079,0,4.0797636001914e-16
0.993033709285624,0.117830608173066,0,6.02634808506683e-16
0.992075178830736,0.125645690526826,0,8.88295880171838e-16
0.991055145376703,0.133452983564855,0,1.30660797049235e-15
0.989973672159778,0.141252003279542,0,1.91786122524027e-15
0.988830826225129,0.149042266176174,0,2.80913929584489e-15
0.987626678422679,0.156823289302914,0,4.10594938634535e-15
0.986361303402722,0.164594590280734,0,5.98877681763608e-15
0.985034779611287,0.172355687333326,0,8.71659536895022e-15
0.983647189285278,0.180106099316967,0,1.2660179525705e-14
0.982198618447375,0.187845345750346,0,1.83491969696866e-14
0.980689156900705,0.195572946844355,0,2.65386288986395e-14
0.979118898223267,0.203288423531827,0,3.83022353904062e-14
0.977487939762139,0.210991297497242,0,5.51637753030907e-14
0.975796382627436,0.218681091206376,0,7.92808068051628e-14
0.974044331686047,0.226357327935905,0,1.13701543923611e-13
0.972231895555131,0.234019531802962,0,1.62722977793713e-13
0.970359186595384,0.241667227794637,0,2.32389030887765e-13
0.968426320904074,0.249299941797425,0,3.31181895151742e-13
0.966433418307843,0.256917200626619,0,4.7097924552587e-13
0.964380602355277,0.264518532055645,0,6.68376501499846e-13
0.96226800030925,0.272103464845335,0,9.46509105577547e-13
0.960095743139033,0.279671528773146,0,1.33755805262504e-12
0.957863965512171,0.287222254662306,0,1.88618681557587e-12
0.955572805786141,0.294755174410904,0,2.65424488905544e-12
0.953222405999769,0.302269821020907,0,3.72718968195183e-12
0.950812911864429,0.309765728627111,0,5.22283398074689e-12
0.948344472755005,0.317242432526027,0,7.30323318391967e-12
0.945817241700635,0.324699469204683,0,1.01908013090243e-11
0.943231375375219,0.332136376369364,0,1.41901086731327e-11
0.940587034087714,0.339552692974269,0,1.97172947734603e-11
0.937884381772185,0.346947959250095,0,2.7339663025724e-11
0.935123585977654,0.354321716732539,0,3.78288558471381e-11
0.932304817857702,0.36167350829072,0,5.22320985671547e-11
0.929428252159866,0.369002878155519,0,7.19674251425777e-11
0.926494067214802,0.376309371947835,0,9.89506553266888e-11
0.92350244492523,0.383592536706753,0,1.35764306425222e-10
0.92045357075466,0.390851920917623,0,1.85881751597302e-10
0.917347633715889,0.398087074540055,0,2.53963981864778e-10
0.914184826359287,0.405297549035816,0,3.46251544732016e-10
0.910965344760861,0.412482897396639,0,4.71080938890913e-10
0.907689388510094,0.419642674171935,0,6.39563344284078e-10
0.904357160697578,0.426776435496404,0,8.6647456373518e-10
0.900968867902419,0.433883739117558,0,1.17141907544221e-09
0.897524720179434,0.440964144423136,0,1.5803489274786e-09
0.894024931046125,0.448017212468417,0,2.12754081656386e-09
0.890469717469445,0.455042506003437,0,2.8581632832317e-09
0.886859299852344,0.462039589500089,0,3.83160200160082e-09
0.88319390202011,0.469008029179131,0,5.12575645783845e-09
0.879473751206489,0.475947393037074,0,6.84257811553403e-09
0.875699078039601,0.482857250872961,0,9.11519116257791e-09
0.871870116527638,0.489737174315042,0,1.2117025406729e-08
0.867987104044363,0.496586736847331,0,1.60735008094926e-08
0.864050281314388,0.50340551383604,0,2.12769393103546e-08
0.860059892398254,0.510193082555912,0,2.81055477481357e-08
0.8560161846773,0.516949022216426,0,3.70475227140024e-08
0.851919408838327,0.523672913987878,0,4.8731582269106e-08
0.847769818858056,0.530364341027354,0,6.39655403554119e-08
0.843567671987383,0.537022888504566,0,8.37849189128291e-08
0.839313228735431,0.543648143627572,0,1.09514053708076e-07
0.835006752853402,0.550239695668367,0,1.42842708512995e-07
0.830648511318223,0.556797135988342,0,1.8592188699817e-07
0.826238774315995,0.563320058063622,0,2.41483343943275e-07
0.821777815225245,0.569808057510266,0,3.12988271825394e-07
0.817265910599978,0.576260732109337,0,4.04811803915552e-07
0.81270334015253,0.582677681831835,0,5.22471363111905e-07
0.808090386736229,0.589058508863501,0,6.72908533683596e-07
0.803427336327861,0.595402817629475,0,8.64836082453458e-07
0.798714478009938,0.601710214818822,0,1.10916405332604e-06
0.793952103952778,0.607980309408913,0,1.41952155639791e-06
0.789140509396394,0.614212712689668,0,1.81289402759138e-06
0.784279992632186,0.620407038287653,0,2.31039940982102e-06
0.779370854984456,0.626562902190034,0,2.93823097063245e-06
0.774413400791719,0.63267992276838,0,3.72879939781273e-06
0.769407937387843,0.638757720802328,0,4.72211248224285e-06
0.764354775082992,0.644795919503085,0,5.9674371889238e-06
0.759254227144389,0.650794144536794,0,7.52529631839598e-06
0.754106609776896,0.656752024047734,0,9.4698603590797e-06
0.748912242103413,0.66266918868138,0,1.1891804613604e-05
0.74367144614509,0.668545271607294,0,1.49017123336738e-05
0.738384546801365,0.674379908541871,0,1.86341164977924e-05
0.733051871829826,0.680172737770919,0,2.32522860847188e-05
0.727673751825886,0.685923400172088,0,2.89538772904283e-05
0.722250520202291,0.691631539237128,0,3.59775861473508e-05
0.716782513168451,0.697296801093995,0,4.46109564482042e-05
0.711270069709595,0.702918834528787,0,5.51995157396782e-05
0.705713531565757,0.708497291007515,0,6.81574323837605e-05
0.700113243210589,0.714031824697716,0,8.39799081924842e-05
0.694469551830009,0.719522092489888,0,0.000103257543778471
0.688782807300671,0.724967754018761,0,0.000126692937320361
0.683053362168282,0.7303684716844,0,0.000155119801639656
0.677281571625741,0.735723910673132,0,0.000189524908963816
0.671467793491121,0.741033738978304,0,0.000231073197059874
0.665612388185486,0.746297627420866,0,0.00028113639401441
0.659715718710547,0.751515249669776,0,0.000341325541153101
0.653778150626159,0.756686282262233,0,0.000413527813664568
0.647800052027655,0.761810404623727,0,0.000499948055526585
0.641781793523032,0.766887299087917,0,0.000603155458310807
0.635723748209968,0.771916650916321,0,0.000726135821222134
0.6296262916527,0.776898148317828,0,0.000872349831044004
0.623489801858734,0.78183148246803,0,0.00104579779412707
0.617314659255415,0.786716347528365,0,0.00125109123668436
0.611101246666343,0.791552440665077,0,0.00149353176285803
0.604849949287637,0.796339462067994,0,0.00177919752064844
0.598561154664058,0.801077114969108,0,0.00211503757215009
0.59223525266498,0.805765105660978,0,0.00250897439491783
0.585872635460225,0.810403143514936,0,0.00297001465402222
0.579473697495746,0.814990940999106,0,0.00350836827785751
0.573038835469179,0.819528213696226,0,0.00413557574359256
0.566568448305242,0.824014680321285,0,0.00486464332905695
0.560062937131014,0.828450062738957,0,0.00571018591585562
0.553522705251059,0.832834085980845,0,0.00668857673297537
0.546948158122427,0.837166478262529,0,0.00781810321087681
0.540339703329518,0.841446971000412,0,0.00911912787335513
0.533697750558814,0.845675298828376,0,0.0106142529291857
0.527022711573479,0.849851199614225,0,0.0123284869393001
0.520315000187835,0.853974414475945,0,0.0142894116302559
0.513575032241707,0.858044687797745,0,0.0165273466041872
0.50680322557464,0.862061767245909,0,0.0190755093632129
0.5,0.866025403784439,0,0.0219701677273562
0.493165777278946,0.869935351690488,0,0.0252507813851905
0.486300981094281,0.873791368569603,0,0.0289601289824946
0.479406037024192,0.877593215370743,0,0.0331444168338455
0.47248137251586,0.881340656401104,0,0.0378533650439103
0.465527416858963,0.885033459340731,0,0.0431402665585964
0.458544601159066,0.888671395256916,0,0.0490620144412621
0.451533358310889,0.892254238618394,0,0.0556790924964794
0.444494122971476,0.895781767309326,0,0.0630555242543664
0.437427331533242,0.899253762643064,0,0.0712587752933537
0.430333422096925,0.902670009375713,0,0.0803596039294139
0.423212834444425,0.906030295719473,0,0.0904318554458419
0.416066010011537,0.909334413355768,0,0.10155219528947
0.408893391860589,0.912582157448163,0,0.113799777025544
0.401695424652969,0.915773326655058,0,0.127255841331731
0.394472554621566,0.918907723142175,0,0.142003242927489
0.387225229543099,0.921985152594821,0,0.158125903081709
0.37995389871036,0.925005424229933,0,0.175708186220177
0.372659012904363,0.927968350807906,0,0.194834200163027
0.365341024366395,0.930873748644204,0,0.215587020656098
0.35800038676998,0.933721437620742,0,0.238047842110545
0.350637555192754,0.936511241197055,0,0.262295057820405
0.343252986088256,0.939242986421243,0,0.288403274372564
0.335847137257622,0.941916503940694,0,0.316442266478449
0.328420467821217,0.944531628012579,0,0.346475880019256
0.320973438190158,0.947088196514131,0,0.378560892680198
0.313506510037781,0.949586050952693,0,0.412745843124963
0.306020146271018,0.952025036475546,0,0.449069841197342
0.298514811001695,0.954405001879507,0,0.487561373098307
0.290990969517765,0.956725799620305,0,0.528237116838195
0.28344908825446,0.958987285821723,0,0.571100784467928
0.275889634765375,0.961189320284525,0,0.616142008613837
0.268313077693485,0.963331766495142,0,0.663335291641388
0.260719886742086,0.965414491634134,0,0.712639036319688
0.253110532645682,0.967437366584431,0,0.763994677119406
0.245485487140799,0.96940026593933,0,0.817325931223776
0.237845222936741,0.971303068010274,0,0.872538187942221
0.230190213686285,0.973145654834395,0,0.929518054471281
0.222520933956314,0.974927912181824,0,0.988133074836491
0.214837859198404,0.976649729562778,0,1.04823163736745
0.20714146571934,0.978311000234406,0,1.10964308421025
0.199432230651592,0.979911621207408,0,1.17217803417832
0.191710631923738,0.981451493252418,0,1.23562892770495
0.183977148230831,0.982930520906158,0,1.29977079981705
0.176232259004722,0.984348612477354,0,1.36436228393701
0.168476444384342,0.985705680052423,0,1.42914684598347
0.160710185185934,0.987001639500919,0,1.49385424473425
0.152933962873246,0.988236410480754,0,1.55820221079505
0.145148259527679,0.989409916443172,0,1.62189833285041
0.137353557818408,0.990522084637503,0,1.68464213622704
0.129550340972453,0.991572846115666,0,1.74612733524602
0.121739092744723,0.992562135736444,0,1.80604423745201
0.113920297388028,0.993489892169529,0,1.86408227465721
0.106094439623058,0.994356057899317,0,1.91993263289468
0.0982620046083306,0.995160579228474,0,1.97329095090764
0.0904234779101156,0.995903406281271,0,2.0238600547675
0.0825793454723324,0.99658449300667,0,2.07135269466857
0.0747300935864242,0.99720379718118,0,2.11549424893563
0.0668762088612112,0.997761280411478,0,2.15602535983697
0.0590181781927228,0.998256908136784,0,2.19270446594386
0.0511564887340134,0.998690649631009,0,2.22531019652852
0.0432916278649612,0.999062478004655,0,2.2536435948475
0.0354240831620541,0.999372370206485,0,2.27753013909962
0.0275543423681621,0.999620307024951,0,2.29682153235351
0.0196828933623008,0.999806273089386,0,2.31139723576828
0.0118102241293844,0.999930256870955,0,2.32116572293326
0.00393682272997522,0.99999225068337,0,2.32606543706635
-0.0039368227299751,0.99999225068337,0,2.32606543706635
-0.0118102241293845,0.999930256870955,0,2.32116572293326
-0.0196828933623006,0.999806273089386,0,2.31139723576828
-0.0275543423681619,0.999620307024951,0,2.29682153235351
-0.0354240831620538,0.999372370206485,0,2.27753013909962
-0.0432916278649608,0.999062478004655,0,2.2536435948475
-0.051156488734013,0.998690649631009,0,2.22531019652852
-0.0590181781927227,0.998256908136784,0,2.19270446594386
-0.0668762088612113,0.997761280411478,0,2.15602535983697
-0.0747300935864243,0.99720379718118,0,2.11549424893563
-0.0825793454723323,0.99658449300667,0,2.07135269466857
-0.0904234779101157,0.995903406281271,0,2.0238600547675
-0.0982620046083306,0.995160579228474,0,1.97329095090764
-0.106094439623058,0.994356057899317,0,1.91993263289468
-0.113920297388028,0.993489892169529,0,1.86408227465721
-0.121739092744722,0.992562135736444,0,1.80604423745201
-0.129550340972452,0.991572846115666,0,1.74612733524602
-0.137353557818408,0.990522084637503,0,1.68464213622705
-0.145148259527679,0.989409916443172,0,1.62189833285041
-0.152933962873246,0.988236410480754,0,1.55820221079505
-0.160710185185934,0.987001639500919,0,1.49385424473425
-0.168476444384342,0.985705680052423,0,1.42914684598347
-0.176232259004722,0.984348612477354,0,1.36436228393701
-0.183977148230831,0.982930520906158,0,1.29977079981705
-0.191710631923738,0.981451493252418,0,1.23562892770495
-0.199432230651592,0.979911621207408,0,1.17217803417832
-0.207141465719339,0.978311000234406,0,1.10964308421025
-0.214837859198404,0.976649729562778,0,1.04823163736745
-0.222520933956314,0.974927912181824,0,0.988133074836491
-0.230190213686285,0.973145654834395,0,0.929518054471281
-0.237845222936741,0.971303068010274,0,0.872538187942219
-0.245485487140799,0.96940026593933,0,0.817325931223776
-0.253110532645682,0.967437366584431,0,0.763994677119406
-0.260719886742086,0.965414491634134,0,0.712639036319687
-0.268313077693485,0.963331766495142,0,0.663335291641388
-0.275889634765375,0.961189320284525,0,0.616142008613837
-0.283449088254459,0.958987285821723,0,0.571100784467929
-0.290990969517764,0.956725799620305,0,0.528237116838196
-0.298514811001694,0.954405001879507,0,0.487561373098308
-0.306020146271018,0.952025036475546,0,0.449069841197342
-0.313506510037781,0.949586050952693,0,0.412745843124963
-0.320973438190158,0.947088196514131,0,0.378560892680197
-0.328420467821217,0.944531628012579,0,0.346475880019256
-0.335847137257622,0.941916503940694,0,0.316442266478449
-0.343252986088255,0.939242986421243,0,0.288403274372564
-0.350637555192754,0.936511241197055,0,0.262295057820405
-0.35800038676998,0.933721437620742,0,0.238047842110545
-0.365341024366395,0.930873748644204,0,0.215587020656099
-0.372659012904363,0.927968350807907,0,0.194834200163028
-0.37995389871036,0.925005424229933,0,0.175708186220178
-0.387225229543098,0.921985152594821,0,0.158125903081709
-0.394472554621566,0.918907723142175,0,0.142003242927489
-0.401695424652969,0.915773326655057,0,0.127255841331731
-0.408893391860589,0.912582157448163,0,0.113799777025544
-0.416066010011537,0.909334413355768,0,0.10155219528947
-0.423212834444425,0.906030295719473,0,0.0904318554458419
-0.430333422096925,0.902670009375713,0,0.0803596039294139
-0.437427331533241,0.899253762643064,0,0.0712587752933537
-0.444494122971475,0.895781767309326,0,0.0630555242543666
-0.451533358310889,0.892254238618394,0,0.0556790924964796
-0.458544601159066,0.888671395256916,0,0.0490620144412622
-0.465527416858963,0.885033459340731,0,0.0431402665585965
-0.47248137251586,0.881340656401104,0,0.0378533650439101
-0.479406037024192,0.877593215370743,0,0.0331444168338455
-0.486300981094281,0.873791368569603,0,0.0289601289824946
-0.493165777278946,0.869935351690488,0,0.0252507813851905
-0.5,0.866025403784439,0,0.0219701677273563
-0.50680322557464,0.86206176724591,0,0.019075509363213
-0.513575032241707,0.858044687797745,0,0.0165273466041871
-0.520315000187835,0.853974414475945,0,0.0142894116302559
-0.527022711573479,0.849851199614225,0,0.0123284869393001
-0.533697750558813,0.845675298828376,0,0.0106142529291857
-0.540339703329518,0.841446971000412,0,0.00911912787335513
-0.546948158122427,0.837166478262528,0,0.00781810321087677
-0.553522705251059,0.832834085980845,0,0.00668857673297535
-0.560062937131014,0.828450062738957,0,0.0057101859158556
-0.566568448305242,0.824014680321285,0,0.00486464332905693
-0.573038835469179,0.819528213696226,0,0.00413557574359255
-0.579473697495746,0.814990940999106,0,0.00350836827785751
-0.585872635460225,0.810403143514936,0,0.00297001465402223
-0.59223525266498,0.805765105660978,0,0.00250897439491784
-0.598561154664058,0.801077114969108,0,0.0021150375721501
-0.604849949287637,0.796339462067994,0,0.00177919752064845
-0.611101246666343,0.791552440665077,0,0.00149353176285802
-0.617314659255415,0.786716347528365,0,0.00125109123668436
-0.623489801858733,0.78183148246803,0,0.00104579779412707
-0.629626291652699,0.776898148317828,0,0.000872349831044005
-0.635723748209968,0.771916650916321,0,0.000726135821222137
-0.641781793523031,0.766887299087918,0,0.000603155458310809
-0.647800052027655,0.761810404623727,0,0.000499948055526583
-0.653778150626159,0.756686282262233,0,0.000413527813664568
-0.659715718710547,0.751515249669776,0,0.000341325541153101
-0.665612388185486,0.746297627420866,0,0.00028113639401441
-0.671467793491121,0.741033738978304,0,0.000231073197059874
-0.677281571625741,0.735723910673131,0,0.000189524908963815
-0.683053362168282,0.730368471684399,0,0.000155119801639655
-0.688782807300671,0.724967754018761,0,0.000126692937320361
-0.694469551830009,0.719522092489888,0,0.000103257543778471
-0.700113243210589,0.714031824697716,0,8.3979908192484e-05
-0.705713531565757,0.708497291007515,0,6.81574323837605e-05
-0.711270069709595,0.702918834528787,0,5.51995157396782e-05
-0.716782513168451,0.697296801093995,0,4.46109564482043e-05
-0.722250520202291,0.691631539237129,0,3.59775861473511e-05
-0.727673751825886,0.685923400172088,0,2.89538772904285e-05
-0.733051871829826,0.68017273777092,0,2.3252286084719e-05
-0.738384546801365,0.674379908541871,0,1.86341164977924e-05
-0.74367144614509,0.668545271607294,0,1.49017123336738e-05
-0.748912242103413,0.66266918868138,0,1.18918046136041e-05
-0.754106609776896,0.656752024047735,0,9.46986035907973e-06
-0.759254227144389,0.650794144536794,0,7.52529631839601e-06
-0.764354775082992,0.644795919503085,0,5.96743718892383e-06
-0.769407937387843,0.638757720802328,0,4.72211248224284e-06
-0.774413400791719,0.63267992276838,0,3.72879939781273e-06
-0.779370854984456,0.626562902190034,0,2.93823097063245e-06
-0.784279992632186,0.620407038287653,0,2.31039940982102e-06
-0.789140509396394,0.614212712689668,0,1.81289402759137e-06
-0.793952103952778,0.607980309408912,0,1.41952155639789e-06
-0.798714478009938,0.601710214818821,0,1.10916405332603e-06
-0.803427336327861,0.595402817629475,0,8.64836082453455e-07
-0.808090386736229,0.589058508863501,0,6.72908533683593e-07
-0.81270334015253,0.582677681831835,0,5.22471363111903e-07
-0.817265910599978,0.576260732109337,0,4.04811803915552e-07
-0.821777815225245,0.569808057510266,0,3.12988271825395e-07
-0.826238774315995,0.563320058063622,0,2.41483343943277e-07
-0.830648511318223,0.556797135988342,0,1.85921886998171e-07
-0.835006752853402,0.550239695668367,0,1.42842708512996e-07
-0.839313228735431,0.543648143627573,0,1.09514053708078e-07
-0.843567671987383,0.537022888504566,0,8.37849189128291e-08
-0.847769818858056,0.530364341027354,0,6.39655403554119e-08
-0.851919408838327,0.523672913987878,0,4.8731582269106e-08
-0.8560161846773,0.516949022216426,0,3.70475227140024e-08
-0.860059892398254,0.510193082555913,0,2.81055477481359e-08
-0.864050281314388,0.50340551383604,0,2.12769393103544e-08
-0.867987104044363,0.496586736847331,0,1.60735008094926e-08
-0.871870116527638,0.489737174315043,0,1.2117025406729e-08
-0.875699078039601,0.482857250872961,0,9.11519116257791e-09
-0.879473751206489,0.475947393037074,0,6.84257811553403e-09
-0.88319390202011,0.469008029179132,0,5.12575645783848e-09
-0.886859299852344,0.462039589500089,0,3.83160200160079e-09
-0.890469717469444,0.455042506003437,0,2.85816328323173e-09
-0.894024931046125,0.448017212468417,0,2.12754081656386e-09
-0.897524720179434,0.440964144423136,0,1.58034892747863e-09
-0.900968867902419,0.433883739117558,0,1.17141907544221e-09
-0.904357160697578,0.426776435496403,0,8.66474563735164e-10
-0.907689388510094,0.419642674171935,0,6.39563344284078e-10
-0.910965344760861,0.412482897396639,0,4.71080938890908e-10
-0.914184826359287,0.405297549035816,0,3.46251544732019e-10
-0.917347633715889,0.398087074540055,0,2.53963981864776e-10
-0.92045357075466,0.390851920917623,0,1.85881751597305e-10
-0.92350244492523,0.383592536706753,0,1.35764306425222e-10
-0.926494067214802,0.376309371947836,0,9.89506553266888e-11
-0.929428252159866,0.369002878155519,0,7.19674251425777e-11
-0.932304817857702,0.36167350829072,0,5.22320985671553e-11
-0.935123585977654,0.354321716732539,0,3.78288558471385e-11
-0.937884381772185,0.346947959250095,0,2.73396630257237e-11
-0.940587034087714,0.339552692974269,0,1.97172947734603e-11
-0.943231375375219,0.332136376369364,0,1.41901086731327e-11
-0.945817241700635,0.324699469204684,0,1.01908013090243e-11
-0.948344472755005,0.317242432526027,0,7.30323318391954e-12
-0.950812911864429,0.309765728627112,0,5.22283398074693e-12
-0.953222405999769,0.302269821020907,0,3.72718968195179e-12
-0.955572805786141,0.294755174410905,0,2.65424488905548e-12
-0.957863965512171,0.287222254662306,0,1.88618681557587e-12
-0.960095743139033,0.279671528773146,0,1.33755805262501e-12
-0.96226800030925,0.272103464845335,0,9.46509105577547e-13
-0.964380602355277,0.264518532055644,0,6.68376501499834e-13
-0.966433418307843,0.256917200626619,0,4.70979245525876e-13
-0.968426320904074,0.249299941797425,0,3.31181895151738e-13
-0.970359186595384,0.241667227794638,0,2.32389030887768e-13
-0.972231895555131,0.234019531802962,0,1.62722977793713e-13
-0.974044331686046,0.226357327935906,0,1.13701543923614e-13
-0.975796382627436,0.218681091206376,0,7.92808068051628e-14
-0.977487939762139,0.210991297497242,0,5.51637753030907e-14
-0.979118898223267,0.203288423531827,0,3.83022353904066e-14
-0.980689156900705,0.195572946844355,0,2.65386288986391e-14
-0.982198618447375,0.187845345750346,0,1.83491969696865e-14
-0.983647189285278,0.180106099316967,0,1.2660179525705e-14
-0.985034779611287,0.172355687333326,0,8.71659536895022e-15
-0.986361303402722,0.164594590280734,0,5.98877681763608e-15
-0.987626678422679,0.156823289302914,0,4.10594938634535e-15
-0.988830826225129,0.149042266176174,0,2.80913929584487e-15
-0.989973672159778,0.141252003279542,0,1.91786122524028e-15
-0.991055145376703,0.133452983564855,0,1.30660797049234e-15
-0.992075178830736,0.125645690526827,0,8.88295880171857e-16
-0.993033709285624,0.117830608173067,0,6.02634808506683e-16
-0.993930677317949,0.110008220994079,0,4.07976360019131e-16
-0.994766027320814,0.102179013933226,0,2.75613194623682e-16
-0.995539707507284,0.0943434723566621,0,1.85801506786067e-16
-0.996251669913603,0.086502082023247,0,1.24992132814604e-16
-0.996901870402167,0.0786553290544277,0,8.39074158985847e-17
-0.997490268664256,0.0708036999041073,0,5.62085308830241e-17
-0.998016828222535,0.0629476813284808,0,3.75740788847547e-17
-0.998481516433316,0.0550877603558656,0,2.50644784306035e-17
-0.998884304488584,0.0472244242565035,0,1.66845009565237e-17
-0.999225167417777,0.0393581605123555,0,1.10828636707104e-17
-0.999504084089338,0.0314894567868794,0,7.34640693681741e-18
-0.999721037212027,0.0236188008947978,0,4.85939488478591e-18
-0.999876013335988,0.0157466807718577,0,3.20755139204505e-18
-0.999969002853585,0.00787358444457874,0,2.11275566655545e-18
-1,1.22464679914735e-16,0,1.38870227629708e-18


==> Results/files_txt/ParaxialGreen.txt <==
z	1	5	10	25
-100	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-99	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-98	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-97	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-96	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-95	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-94	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-93	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-92	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-91	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-90	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-89	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-88	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-87	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-86	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-85	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-84	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-83	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-82	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-81	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-80	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-79	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-78	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-77	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-76	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-75	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-74	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-73	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-72	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-71	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-70	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-69	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-68	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-67	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-66	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-65	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-64	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-63	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-62	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-61	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-60	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-59	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-58	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-57	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-56	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-55	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-54	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-53	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-52	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-51	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-50	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-49	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-48	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-47	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-46	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-45	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-44	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-43	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-42	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-41	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-40	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-39	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-38	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-37	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-36	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-35	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-34	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-33	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-32	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-31	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-30	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-29	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-28	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-27	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-26	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-25	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-24	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-23	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-22	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-21	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-20	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-19	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-18	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-17	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-16	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-15	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-14	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-13	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-12	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-11	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-10	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-9	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-8	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-7	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-6	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-5	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-4	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-3	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-2	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
-1	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
0	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
1	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
2	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
3	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
4	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
5	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
6	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
7	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
8	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
9	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
10	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
11	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
12	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
13	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
14	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
15	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
16	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
17	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
18	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
19	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
20	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
21	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
22	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
23	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
24	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
25	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
26	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
27	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
28	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
29	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
30	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
31	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
32	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
33	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
34	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
35	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
36	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
37	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
38	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
39	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
40	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
41	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
42	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
43	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
44	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
45	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
46	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
47	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
48	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
49	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
50	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
51	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
52	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
53	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
54	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
55	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
56	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
57	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
58	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
59	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
60	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
61	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
62	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
63	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
64	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
65	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
66	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
67	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
68	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
69	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
70	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
71	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
72	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
73	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
74	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
75	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
76	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
77	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
78	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
79	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
80	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
81	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
82	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
83	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
84	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
85	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
86	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
87	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
88	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
89	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
90	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
91	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
92	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
93	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
94	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
95	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
96	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
97	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
98	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
99	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
100	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338

==> Results/files_txt/Rank_HLoS_NLoS_NonIso_TraceNorm.txt <==
distance,LoSNLoS,LoS
2,76,81
4,42,40
6,29,27
8,22,20
10,18,16
12,16,13
14,14,11
16,12,10
18,11,9
20,10,8
22,9,7
24,9,6
26,8,6
28,8,5
30,8,5
32,7,5
34,7,4
36,7,4
38,6,4
40,6,4
42,6,3
44,6,3
46,6,3
48,5,3
50,5,3
52,5,3
54,5,3
56,5,2
58,5,2
60,5,2
62,5,2
64,5,2
66,4,2
68,4,2
70,4,2
72,4,2
74,4,2
76,4,2
78,4,2
80,4,2
82,4,1
84,4,1
86,4,1
88,4,1
90,4,1
92,4,1
94,4,1
96,4,1
98,4,1
100,4,1


==> Results/files_txt/Rr_Eigen_0.25lambda.txt <==
Var1,iid,Eigen_values_ClarkedB,Iso,NonIso
1,0,12.1277783835075,13.093132509389,12.0751095873647
2,0,12.1208101034857,13.093132509389,12.0732046049407
3,0,9.51677891097848,9.27506318022108,11.9731835771906
4,0,9.50835208346236,9.27506318022108,11.9583162847237
5,0,8.33570575111236,8.13351679491935,11.7753332767423
6,0,8.32756384600678,8.13351679491935,11.7197508086331
7,0,7.57041025731234,7.40061767621194,11.4884461537337
8,0,7.5629641591959,7.40061767621194,11.3448796240586
9,0,7.00553687079463,6.85910363898182,11.146119615526
10,0,6.99890349335634,6.85910363898182,11.1236188507371
11,0,6.55878066836879,6.42978562319113,11.1185663845604
12,0,6.55297747522209,6.42978562319113,11.0980648336604
13,0,6.18991030696488,6.07444704629619,11.0316465527629
14,0,6.18491548466042,6.07444704629619,10.9783247138111
15,0,5.87625574489997,5.7716329769841,10.8712431305722
16,0,5.87203141175441,5.7716329769841,10.8186062927961
17,0,5.60378499672605,5.50807028718908,10.7857214624519
18,0,5.60028730333073,5.50807028718908,10.6710334555929
19,0,5.363210761615,5.27496716284835,10.6434074720342
20,0,5.36039458442922,5.27496716284835,10.5190270906187
21,0,5.14806854882961,5.0661960793004,10.349098920891
22,0,5.145889723138,5.0661960793004,10.1769614164375
23,0,4.95367835864862,4.8773143844599,10.1505926928617
24,0,4.95209471615901,4.8773143844599,10.1226271857773
25,0,4.7765435071786,4.70499765205477,9.98923914256629
26,0,4.77551530855389,4.70499765205477,9.75819058743222
27,0,4.61398290316787,4.54669304520556,9.56471388007076
28,0,4.61347295809794,4.54669304520556,9.56148439323707
29,0,4.46389583849556,4.40039746888488,9.26132675665399
30,0,4.46386946489867,4.40039746888488,9.23437905832195
31,0,4.32503075060719,4.26451017691394,9.07637460424046
32,0,4.32460584727438,4.26451017691394,8.90751645532866
33,0,4.19559986791594,4.13773171145439,8.68493015601033
34,0,4.19475375118209,4.13773171145439,8.52504006386976
35,0,4.07446173200659,4.01899271961406,8.19212420510177
36,0,4.07322240264785,4.01899271961406,8.12549390998569
37,0,3.96068892244558,3.90740263317452,8.02751602115967
38,0,3.95908248545754,3.90740263317452,7.91149774179105
39,0,3.85350185476689,3.80221190822416,7.41842036816802
40,0,3.85155267825872,3.80221190822416,7.28757125719729
41,0,3.75223898147905,3.70278373899257,7.2365052229711
42,0,3.74996984425323,3.70278373899257,6.75944519137548
43,0,3.65633413805027,3.60857252838454,6.58923790817765
44,0,3.65376636465163,3.60857252838454,6.50079148048766
45,0,3.56529907277024,3.51910726596588,6.46359068814014
46,0,3.56245265592148,3.51910726596588,5.70716906563878
47,0,3.4787097997535,3.4339785290974,5.70505808494103
48,0,3.47560351071049,3.4339785290974,5.55415292829125
49,0,3.39619581350157,3.35282819878236,5.08779744140655
50,0,3.39284730117337,3.35282819878236,4.84998034249028
51,0,3.31743147418396,3.2753412369561,4.77460634931634
52,0,3.31385735399559,3.2753412369561,4.55807711402018
53,0,3.24212905980468,3.20123904833155,3.93620836634122
54,0,3.23834499331075,3.20123904833155,3.79379780340925
55,0,3.17003311274018,3.13027407388005,3.47474616250995
56,0,3.16605387896886,3.13027407388005,3.04388690966468
57,0,3.1009158017471,3.06222535147358,2.96436808615586
58,0,3.09675536119514,3.06222535147358,2.76694506230982
59,0,3.03457308820253,2.99689484319706,2.30477551787039
60,0,3.03024464032704,2.99689484319706,1.93506219950811
61,0,2.97082153487615,2.93410437572009,1.69641073560301
62,0,2.96633756984952,2.93410437572009,1.05140026230077
63,0,2.90949563222616,2.87369307487217,0.848871069202456
64,0,2.90486797764182,2.87369307487217,0.585187826870848
65,0,2.85044554468841,2.81551520161157,0.53138081294073
66,0,2.84568540782867,2.81551520161157,-0.276658394936683
67,0,2.79353520021553,2.75943831630126,-0.293646430030981
68,0,2.78865320642306,2.75943831630126,-0.562028432876325
69,0,2.73864066219789,2.70534171327438,-1.49195211221135
70,0,2.73364688982749,2.70534171327438,-1.65938858040575
71,0,2.68564873512631,2.65311507929388,-1.73644019846833
72,0,2.6805527474954,2.65311507929388,-2.59852001768379
73,0,2.63445576486016,2.60265733854628,-2.74552772515815
74,0,2.6292666395637,2.60265733854628,-2.91998557768352
75,0,2.58496660179913,2.55387565388432,-3.05440540181283
76,0,2.57969295770803,2.55387565388432,-4.05387423714129
77,0,2.53709370112455,2.50668455962293,-4.07505200246475
78,0,2.53174372334514,2.50668455962293,-4.37879136264982
79,0,2.49075633893282,2.4610052056274,-5.12702094293485
80,0,2.48533780196788,2.4610052056274,-5.41651116257308
81,0,2.44587992680437,2.41676469598438,-5.49025076706098
82,0,2.44040021612428,2.41676469598438,-5.94511199729948
83,0,2.40239541034585,2.37389550840219,-6.19853045388918
84,0,2.39686154254952,2.37389550840219,-6.35079719420911
85,0,2.36023873966302,2.3323349827978,-6.59911260023565
86,0,2.35465738138389,2.3323349827978,-6.83297592436562
87,0,2.31935040168885,2.29202486940729,-8.30282325076345
88,0,2.31372788737938,2.29202486940729,-9.82562460461516
89,0,2.27967500590291,2.25291092829969,-11.4009676432004
90,0,2.27401735461203,2.25291092829969,-11.9748178775055
91,0,2.2411609162974,2.21494257343255,-13.0284557068611
92,0,2.23547384753965,2.21494257343255,-14.7077073348175
93,0,2.20375992353709,2.17807255543772,-16.4383558066564
94,0,2.1980488723375,2.17807255543772,-18.2200487080966
95,0,2.167426952166,2.14225667818913,-20.0524475197223
96,0,2.16169708335316,2.14225667818913,-20.080927019179
97,0,2.13211979846587,2.10745354492732,-21.9352272274793
98,0,2.12637602027552,2.10745354492732,-23.8680759538003
99,0,2.09779889519979,2.07362433032033,-25.8506946083154
100,0,2.09204587224147,2.07362433032033,-27.8827965571659
101,0,2.06442710000809,2.04073257534638,-29.9641073100138
102,0,2.05866926564187,2.04073257534638,-32.0943642238972
103,0,2.03196950466309,2.00874400231244,-34.2733162231425
104,0,2.02621107282436,2.00874400231244,-36.5007235345959
105,0,2.00039326276891,1.97762634768558,-38.7763574374905
106,0,1.99463823927733,1.97762634768558,-41.1000000273059
107,0,1.96966743381392,1.94734921071747,-43.4714439930292
108,0,1.96391962719499,1.94734921071747,-45.8904924072619
109,0,1.93976284175169,1.91788391610963,-48.3569585286545
110,0,1.93402587359768,1.91788391610963,-50.8706656161944
111,0,1.91065194652158,1.88920338918554,-53.4314467548958
112,0,1.90492926141521,1.88920338918554,-56.0391446924844
113,0,1.88230872711878,1.86128204222999,-58.6936116866852
114,0,1.87660360213995,1.86128204222999,-61.3947093627694
115,0,1.85470857499412,1.83409567082045,-64.1423085810202
116,0,1.84902412882823,1.83409567082045,-66.9362893138279
117,0,1.82782819671137,1.80762135911591,-69.7765405321238
118,0,1.82216739837663,1.80762135911591,-72.6629601009108
119,0,1.80164552491898,1.78183739319409,-75.5954546836456
120,0,1.79601120212759,1.78183739319409,-78.5739396552723
121,0,1.77613963680071,1.75672318163025,-81.5983390237086
122,0,1.77053448396872,1.75672318163025,-84.6685853596166
123,0,1.75129067926837,1.73225918260727,-87.7846197343056
124,0,1.74571726518752,1.73225918260727,-90.9463916656314
125,0,1.72707980024142,1.70842683692431,-94.1538590717767
126,0,1.7215405754258,1.70842683692431,-97.4069882328139
127,0,1.70348908543222,1.68520850634332,-100.705753759966
128,0,1.69798638915168,1.68520850634332,-104.050138572502
129,0,1.68050150011887,1.66258741677278,-107.44013388222
130,0,1.67503756713095,1.66258741677278,-110.875739185477
131,0,1.65810083544402,1.64054760584235,-114.35696226276
132,0,1.6526778024355,1.64054760584235,-117.883819185785
133,0,1.63627165882591,1.61907387447148,-121.456334332152
134,0,1.63089157057478,1.61907387447148,-125.074540407573
135,0,1.61499926811401,1.59815174207204,-128.738478475738
136,0,1.6096640833824,1.59815174207204,-132.44819799586
137,0,1.59426964915575,1.57776740506725,-136.203756868007
138,0,1.58898124632408,1.57776740506725,-140.005221486285
139,0,1.57406943647821,1.55790769843803,-143.852666800026
140,0,1.56882961893031,1.55790769843803,-147.74617638307
141,0,1.5543858768163,1.53856006003779,-151.685842511334
142,0,1.5491963780855,1.53856006003779,-155.671766248796
143,0,1.53520679524645,1.51971249744272,-159.704057542127
144,0,1.53006928393202,1.51971249744272,-163.78283532413
145,0,1.51652056370831,1.50135355712683,-167.908227626267
146,0,1.51143664817136,1.50135355712683,-172.080371700485
147,0,1.49831607171708,1.48347229577089,-176.299414150638
148,0,1.49328730456541,1.48347229577089,-180.565511073799
149,0,1.48058269908932,1.46605825353358,-184.878828211785
150,0,1.47561058145949,1.46605825353358,-189.23954111324
151,0,1.4633102905203,1.44910142912834,-193.647835306667
152,0,1.45839627616592,1.44910142912834,-198.103906484804
153,0,1.44648913186703,1.43259225656363,-202.607960700782
154,0,1.44163463106152,1.43259225656363,-207.160214576539
155,0,1.4301099280033,1.4165215834186,-211.76089552398
156,0,1.42531631126535,1.4165215834186,-216.410241979424
157,0,1.4141637821267,1.40088065053604,-221.108503651884
158,0,1.40943238377636,1.40088065053604,-225.855941785785
159,0,1.39864217640695,1.38566107302629,-230.652829438707
160,0,1.39397429795985,1.38566107302629,-235.49945177479
161,0,1.38353695387481,1.37085482248446,-240.396106374382
162,0,1.37893386728228,1.37085482248446,-245.343103560494
163,0,1.36884030146089,1.35645421033162,-250.340766742483
164,0,1.36430325220312,1.35645421033162,-255.38943277719
165,0,1.35454473409949,1.3424518721994,-260.489452347311
166,0,1.35007494413855,1.3424518721994,-265.641190356117
167,0,1.34064307982143,1.32884075328232,-270.845026336342
168,0,1.3362417504213,1.32884075328232,-276.101354868937
169,0,1.32712846576563,1.31561409459104,-281.410586003701
170,0,1.3227967801854,1.31561409459104,-286.773145667372
171,0,1.31399430504518,1.30276542004248,-292.189476033706
172,0,1.30973343111212,1.30276542004248,-297.660035810736
173,0,1.30123428440857,1.29028852433065,-303.185300366458
174,0,1.29704537697685,1.29028852433065,-308.765761554179
175,0,1.28884235264207,1.2781774615243,-314.40192699188
176,0,1.28472655594322,1.2781774615243,-320.094318357972
177,0,1.27681270966354,1.26642653434397,-325.843467918422
178,0,1.27277115955443,1.26642653434397,-331.649911866272
179,0,1.26513979626173,1.25503028407282,-337.514177888486
180,0,1.26117362237515,1.25503028407282,-343.436762213342
181,0,1.25381828443837,1.24398348106044,-349.418087354817
182,0,1.24992861224201,1.24398348106044,-355.458424185518
183,0,1.24284306831544,1.23328111578191,-361.557747658798
184,0,1.23903102108398,1.23328111578191,-367.715468491921
185,0,1.23220925557011,1.22291839041676,-373.929932510287
186,0,1.22847595627551,1.22291839041676,-380.197486552739
187,0,1.22191215936538,1.21289071091582,-386.510748461804
188,0,1.21825873248998,1.21289071091582,-392.855472396743
189,0,1.2119472907454,1.20319367952572,-399.205153728245
190,0,1.20837486402274,1.20319367952572,-405.512759875497
191,0,1.2023103514676,1.19382308774374,-411.701246403869
192,0,1.1988200575549,1.19382308774374,-417.661320744732
193,0,1.19299722724463,1.18477490967771,-423.273577949005
194,0,1.18959020533112,1.18477490967771,-428.461785677759
195,0,1.18400398137242,1.17604529578646,-433.239704073043
196,0,1.180681378729,1.17604529578646,-437.699168223692
197,0,1.17532684872307,1.16763056697997,-441.954146233378
198,0,1.1720898221948,1.16763056697997,-446.097530418755
199,0,1.16696223007949,1.15952720905826,-450.190136186778
200,0,1.16381194752762,1.15952720905826,-454.267203771223
201,0,1.15890668679483,1.15173186747061,-458.347841260291
202,0,1.15584432848972,1.15173186747061,-462.442085133183
203,0,1.15115693575697,1.14424134237729,-466.555182611988
204,0,1.14818369572716,1.14424134237729,-470.689950263292
205,0,1.14370984464349,1.13705258399833,-474.848007953622
206,0,1.14082693198378,1.13705258399833,-479.030404778151
207,0,1.13656242745033,1.1301626882335,-483.237930056642
208,0,1.13377106759259,1.1301626882335,-487.471265639038
209,0,1.1297118402804,1.12356889254048,-491.731059906972
210,0,1.12701327623018,1.12356889254048,-496.017963854327
211,0,1.12315537737898,1.11726857205754,-500.332649160059
212,0,1.12055087092197,1.11726857205754,-504.675817917186
213,0,1.1168904674042,1.11125923595968,-509.04820864294
214,0,1.11438130028494,1.11125923595968,-513.450600759923
215,0,1.11091466991979,1.10553852403602,-517.883818581711
216,0,1.10850214499669,1.10553852403602,-522.348735298019
217,0,1.10522567210153,1.10010420347949,-526.846277210402
218,0,1.10291111448082,1.10010420347949,-531.377428363611
219,0,1.09982128564619,1.09495416587819,-535.943235676394
220,0,1.09760604379823,1.09495416587819,-540.544814664462
221,0,1.0946994438743,1.09008642440033,-545.183355852215
222,0,1.09258489073548,1.09008642440033,-549.860131982047
223,0,1.08985819901891,1.08549911116427,-554.576506148068
224,0,1.08784573308203,1.08549911116427,-559.333941004561
225,0,1.08529571969219,1.0811904747864,-564.134009228804
226,0,1.08338676608847,1.0811904747864,-568.97840545439
227,0,1.08101028852197,1.07715887809961,-573.868959936679
228,0,1.07920630009818,1.07715887809961,-578.807654268918
229,0,1.07700029995375,1.07340279603628,-583.796639539369
230,0,1.07530275834712,1.07340279603628,-588.838257410956
231,0,1.07326425820948,1.06992081366981,-593.935064721584
232,0,1.07167467492369,1.06992081366981,-599.089862353948
233,0,1.06980077539986,1.06671162440918,-604.305729319824
234,0,1.0683206928855,1.06671162440918,-609.586063261994
235,0,1.06660856978317,1.0637740283419,-614.934628920144
236,0,1.06523956252562,1.0637740283419,-620.355616568598
237,0,1.0636864641674,1.06110693072058,-625.853713062152
238,0,1.06243013978527,1.06110693072058,-631.434188993419
239,0,1.06103338445054,1.05870934058935,-637.10300667958
240,0,1.05989138480841,1.05870934058935,-642.8669554248
241,0,1.05864835829546,1.05658036954617,-648.733823008669
242,0,1.0576223606338,1.05658036954617,-654.71261605083
243,0,1.0565305139361,1.05471923063811,-660.813847490003
244,0,1.05562223202173,1.05471923063811,-667.04991806529
245,0,1.05467907911114,1.05312523738635,-673.435632453872
246,0,1.05389026441239,1.05312523738635,-679.988913332452
247,0,1.05309338012374,1.05179780293854,-686.731815152354
248,0,1.05242582301264,1.05179780293854,-693.692007880408
249,0,1.05177284102314,1.05073643934636,-700.905028856902
250,0,1.05122837200935,1.05073643934636,-708.417854599377
251,0,1.05071698290749,1.0499407569662,-716.294885784417
252,0,1.05029747390726,1.0499407569662,-724.628705635207
253,0,1.0499254233456,1.04941046398164,-733.561315396826
254,0,1.04963278898924,1.04941046398164,-743.331956464733
255,0,1.04939787591587,1.04914536604629,-754.409076176272
256,0,1.04923407489802,1.04914536604629,-768.014283227959
257,0,1.04913414986156,NaN,NaN
258,0,-0.0253440456882792,NaN,NaN
259,0,-4.47684138176744,NaN,NaN
260,0,-10.0735254709501,NaN,NaN
261,0,-16.1437244275979,NaN,NaN
262,0,-22.4699830277054,NaN,NaN
263,0,-28.980377983513,NaN,NaN
264,0,-35.6475999957943,NaN,NaN
265,0,-42.457774948966,NaN,NaN
266,0,-49.4015438689189,NaN,NaN
267,0,-56.4715251576136,NaN,NaN
268,0,-63.6615117859406,NaN,NaN
269,0,-70.966144478116,NaN,NaN
270,0,-78.3807301926671,NaN,NaN
271,0,-85.9011238538459,NaN,NaN
272,0,-93.5236368069096,NaN,NaN
273,0,-101.244693821601,NaN,NaN
274,0,-109.06243881759,NaN,NaN
275,0,-116.972764684925,NaN,NaN
276,0,-124.953512001508,NaN,NaN
277,0,-132.845485860814,NaN,NaN
278,0,-134.141983379751,NaN,NaN
279,0,-134.231523541445,NaN,NaN
280,0,-135.616057921007,NaN,NaN
281,0,-135.624658340618,NaN,NaN
282,0,-136.239970428402,NaN,NaN
283,0,-136.27052081952,NaN,NaN
284,0,-136.627477310038,NaN,NaN
285,0,-136.67572383645,NaN,NaN
286,0,-138.120957068582,NaN,NaN
287,0,-138.137889282479,NaN,NaN
288,0,-138.5712782216,NaN,NaN
289,0,-138.881950094884,NaN,NaN
290,0,-138.936503014018,NaN,NaN
291,0,-138.948007232037,NaN,NaN
292,0,-139.190672925209,NaN,NaN
293,0,-139.237199593103,NaN,NaN
294,0,-139.329059295343,NaN,NaN
295,0,-139.435619196042,NaN,NaN
296,0,-139.524401200834,NaN,NaN
297,0,-139.64958559745,NaN,NaN
298,0,-139.75205112618,NaN,NaN
299,0,-139.800263996916,NaN,NaN
300,0,-140.070228473276,NaN,NaN
301,0,-140.076199539712,NaN,NaN
302,0,-140.153928759979,NaN,NaN
303,0,-140.202273891881,NaN,NaN
304,0,-140.290506782812,NaN,NaN
305,0,-140.318057663812,NaN,NaN
306,0,-140.370044127441,NaN,NaN
307,0,-140.386091183397,NaN,NaN
308,0,-140.466785934151,NaN,NaN
309,0,-140.525245478689,NaN,NaN
310,0,-140.686472515612,NaN,NaN
311,0,-140.764939047054,NaN,NaN
312,0,-140.857000779462,NaN,NaN
313,0,-140.902668554698,NaN,NaN
314,0,-141.000860693412,NaN,NaN
315,0,-141.119536039858,NaN,NaN
316,0,-141.149174673946,NaN,NaN
317,0,-141.178083250745,NaN,NaN
318,0,-141.276129084773,NaN,NaN
319,0,-141.355726590794,NaN,NaN
320,0,-141.413879823563,NaN,NaN
321,0,-141.430122331572,NaN,NaN
322,0,-141.529680425671,NaN,NaN
323,0,-141.639036309553,NaN,NaN
324,0,-141.700336413201,NaN,NaN
325,0,-141.745806627882,NaN,NaN
326,0,-141.788337103761,NaN,NaN
327,0,-141.833594514221,NaN,NaN
328,0,-141.913110033805,NaN,NaN
329,0,-142.033931259329,NaN,NaN
330,0,-142.169631660001,NaN,NaN
331,0,-142.258397442086,NaN,NaN
332,0,-142.366376547576,NaN,NaN
333,0,-142.463393939683,NaN,NaN
334,0,-142.473064690165,NaN,NaN
335,0,-142.534485955553,NaN,NaN
336,0,-142.651106467975,NaN,NaN
337,0,-142.71712088078,NaN,NaN
338,0,-142.832083037154,NaN,NaN
339,0,-142.938813513179,NaN,NaN
340,0,-142.975431225778,NaN,NaN
341,0,-143.050688449587,NaN,NaN
342,0,-143.162081694513,NaN,NaN
343,0,-143.291011964814,NaN,NaN
344,0,-143.379247050977,NaN,NaN
345,0,-143.462947930032,NaN,NaN
346,0,-143.55476482881,NaN,NaN
347,0,-143.745572954321,NaN,NaN
348,0,-143.831368306419,NaN,NaN
349,0,-143.96037697365,NaN,NaN
350,0,-144.03573847346,NaN,NaN
351,0,-144.063667202768,NaN,NaN
352,0,-144.100948402254,NaN,NaN
353,0,-144.274198604222,NaN,NaN
354,0,-144.38919494384,NaN,NaN
355,0,-144.443077092708,NaN,NaN
356,0,-144.619604825939,NaN,NaN
357,0,-144.836772062709,NaN,NaN
358,0,-144.933754180335,NaN,NaN
359,0,-144.976184039123,NaN,NaN
360,0,-145.119858065777,NaN,NaN
361,0,-145.211578134667,NaN,NaN
362,0,-145.252917383873,NaN,NaN
363,0,-145.424385278999,NaN,NaN
364,0,-145.465672340377,NaN,NaN
365,0,-145.688954188072,NaN,NaN
366,0,-145.799953925139,NaN,NaN
367,0,-145.819159221896,NaN,NaN
368,0,-145.887634085915,NaN,NaN
369,0,-146.152550637011,NaN,NaN
370,0,-146.295347399149,NaN,NaN
371,0,-146.361655951415,NaN,NaN
372,0,-146.436099787266,NaN,NaN
373,0,-146.592279641866,NaN,NaN
374,0,-146.661149045564,NaN,NaN
375,0,-146.731104959672,NaN,NaN
376,0,-146.962029910722,NaN,NaN
377,0,-147.074125731813,NaN,NaN
378,0,-147.380949094591,NaN,NaN
379,0,-147.560838253873,NaN,NaN
380,0,-147.836841321739,NaN,NaN
381,0,-147.902431025858,NaN,NaN
382,0,-148.241518046957,NaN,NaN
383,0,-148.460311772501,NaN,NaN
384,0,-148.519541035218,NaN,NaN
385,0,-148.765744667276,NaN,NaN
386,0,-148.856133957348,NaN,NaN
387,0,-149.060608710245,NaN,NaN
388,0,-149.322065957242,NaN,NaN
389,0,-149.913308278667,NaN,NaN
390,0,-150.082912408517,NaN,NaN
391,0,-150.961804998723,NaN,NaN
392,0,-151.783414110971,NaN,NaN
393,0,-152.761096995655,NaN,NaN
394,0,-153.193621255216,NaN,NaN
395,0,-154.939305659952,NaN,NaN
396,0,-156.385204683624,NaN,NaN
397,0,-158.766899772854,NaN,NaN
398,0,-159.229409780029,NaN,NaN
399,0,-155.819322904459,NaN,NaN
400,0,-152.684317909045,NaN,NaN
401,0,-151.702330544612,NaN,NaN
402,0,-151.396388146109,NaN,NaN
403,0,-150.601815685579,NaN,NaN
404,0,-150.437135434806,NaN,NaN
405,0,-149.790908035945,NaN,NaN
406,0,-149.657861628788,NaN,NaN
407,0,-149.282759632013,NaN,NaN
408,0,-149.201859697842,NaN,NaN
409,0,-148.788435130694,NaN,NaN
410,0,-148.437655815103,NaN,NaN
411,0,-148.200082165091,NaN,NaN
412,0,-148.014908883522,NaN,NaN
413,0,-147.941717893331,NaN,NaN
414,0,-147.701780393419,NaN,NaN
415,0,-147.482302008742,NaN,NaN
416,0,-146.780456074888,NaN,NaN
417,0,-146.667526129804,NaN,NaN
418,0,-146.455453650856,NaN,NaN
419,0,-146.330375348172,NaN,NaN
420,0,-146.173462556682,NaN,NaN
421,0,-146.067786390178,NaN,NaN
422,0,-146.012721150986,NaN,NaN
423,0,-145.716647702345,NaN,NaN
424,0,-145.526931653852,NaN,NaN
425,0,-145.475166121096,NaN,NaN
426,0,-145.077072342573,NaN,NaN
427,0,-144.940232512854,NaN,NaN
428,0,-144.849325474226,NaN,NaN
429,0,-144.730891402062,NaN,NaN
430,0,-144.663729593805,NaN,NaN
431,0,-144.57218203098,NaN,NaN
432,0,-144.470023316393,NaN,NaN
433,0,-144.395787610615,NaN,NaN
434,0,-144.386342078447,NaN,NaN
435,0,-144.22187555326,NaN,NaN
436,0,-144.150048849229,NaN,NaN
437,0,-144.066272676948,NaN,NaN
438,0,-144.003887216399,NaN,NaN
439,0,-143.978358620566,NaN,NaN
440,0,-143.923233460076,NaN,NaN
441,0,-143.847502021061,NaN,NaN
442,0,-143.793557250706,NaN,NaN
443,0,-143.631161778455,NaN,NaN
444,0,-143.48775710615,NaN,NaN
445,0,-143.439489020568,NaN,NaN
446,0,-143.357876575996,NaN,NaN
447,0,-143.1803280561,NaN,NaN
448,0,-143.151099564414,NaN,NaN
449,0,-143.092124365761,NaN,NaN
450,0,-142.938691185361,NaN,NaN
451,0,-142.908243801004,NaN,NaN
452,0,-142.777042236984,NaN,NaN
453,0,-142.733136653707,NaN,NaN
454,0,-142.600832107478,NaN,NaN
455,0,-142.560463439205,NaN,NaN
456,0,-142.543944917678,NaN,NaN
457,0,-142.408409125781,NaN,NaN
458,0,-142.396343003109,NaN,NaN
459,0,-142.267921851715,NaN,NaN
460,0,-142.239370581773,NaN,NaN
461,0,-142.162885724727,NaN,NaN
462,0,-142.085613129274,NaN,NaN
463,0,-142.076109220137,NaN,NaN
464,0,-141.861631602221,NaN,NaN
465,0,-141.821587066444,NaN,NaN
466,0,-141.795179031998,NaN,NaN
467,0,-141.733935010423,NaN,NaN
468,0,-141.626178565784,NaN,NaN
469,0,-141.614071523319,NaN,NaN
470,0,-141.417310356429,NaN,NaN
471,0,-141.364104548673,NaN,NaN
472,0,-141.299718578341,NaN,NaN
473,0,-141.241893577228,NaN,NaN
474,0,-141.175059752132,NaN,NaN
475,0,-141.09950567001,NaN,NaN
476,0,-140.688691344935,NaN,NaN
477,0,-140.606833834544,NaN,NaN
478,0,-140.493503497777,NaN,NaN
479,0,-140.401451396304,NaN,NaN
480,0,-140.270997008761,NaN,NaN
481,0,-140.23439848716,NaN,NaN
482,0,-140.180419928364,NaN,NaN
483,0,-140.109860327548,NaN,NaN
484,0,-140.057902284845,NaN,NaN
485,0,-140.025560125726,NaN,NaN
486,0,-140.010311059051,NaN,NaN
487,0,-139.986500677215,NaN,NaN
488,0,-139.83863185962,NaN,NaN
489,0,-139.765767996085,NaN,NaN
490,0,-139.740348996855,NaN,NaN
491,0,-139.730159893693,NaN,NaN
492,0,-139.699389277844,NaN,NaN
493,0,-139.663794433692,NaN,NaN
494,0,-139.63391721108,NaN,NaN
495,0,-139.593928875734,NaN,NaN
496,0,-139.539132802232,NaN,NaN
497,0,-139.460122768967,NaN,NaN
498,0,-139.370789064919,NaN,NaN
499,0,-139.253491726171,NaN,NaN
500,0,-138.65215945613,NaN,NaN
501,0,-138.194148315703,NaN,NaN
502,0,-138.174992593013,NaN,NaN
503,0,-137.877241456007,NaN,NaN
504,0,-137.871443848758,NaN,NaN
505,0,-136.601904592512,NaN,NaN
506,0,-136.590042862199,NaN,NaN
507,0,-136.45743206079,NaN,NaN
508,0,-136.391208232715,NaN,NaN
509,0,-135.497439172876,NaN,NaN
510,0,-135.461497211423,NaN,NaN
511,0,-135.212250128983,NaN,NaN
512,0,-135.174580288663,NaN,NaN


==> Results/files_txt/Rr_Eigen_0.25lambda_normalized.txt <==
Var1,iid,Eigen_values_ClarkedB,Iso,NonIso
1,-27.0926996097583,-14.9649212262508,-13.9995671003693,-15.0175900223936
2,-27.0926996097583,-14.9718895062727,-13.9995671003693,-15.0194950048176
3,-27.0926996097583,-17.5759206987798,-17.8176364295372,-15.1195160325677
4,-27.0926996097583,-17.584347526296,-17.8176364295372,-15.1343833250346
5,-27.0926996097583,-18.7569938586459,-18.959182814839,-15.317366333016
6,-27.0926996097583,-18.7651357637515,-18.959182814839,-15.3729488011252
7,-27.0926996097583,-19.522289352446,-19.6920819335464,-15.6042534560246
8,-27.0926996097583,-19.5297354505624,-19.6920819335464,-15.7478199856997
9,-27.0926996097583,-20.0871627389637,-20.2335959707765,-15.9465799942323
10,-27.0926996097583,-20.093796116402,-20.2335959707765,-15.9690807590212
11,-27.0926996097583,-20.5339189413895,-20.6629139865672,-15.9741332251979
12,-27.0926996097583,-20.5397221345362,-20.6629139865672,-15.9946347760979
13,-27.0926996097583,-20.9027893027934,-21.0182525634621,-16.0610530569954
14,-27.0926996097583,-20.9077841250979,-21.0182525634621,-16.1143748959472
15,-27.0926996097583,-21.2164438648583,-21.3210666327742,-16.2214564791861
16,-27.0926996097583,-21.2206681980039,-21.3210666327742,-16.2740933169622
17,-27.0926996097583,-21.4889146130323,-21.5846293225692,-16.3069781473064
18,-27.0926996097583,-21.4924123064276,-21.5846293225692,-16.4216661541654
19,-27.0926996097583,-21.7294888481433,-21.81773244691,-16.4492921377241
20,-27.0926996097583,-21.7323050253291,-21.81773244691,-16.5736725191396
21,-27.0926996097583,-21.9446310609287,-22.0265035304579,-16.7436006888673
22,-27.0926996097583,-21.9468098866203,-22.0265035304579,-16.9157381933208
23,-27.0926996097583,-22.1390212511097,-22.2153852252984,-16.9421069168966
24,-27.0926996097583,-22.1406048935993,-22.2153852252984,-16.970072423981
25,-27.0926996097583,-22.3161561025797,-22.3877019577035,-17.103460467192
26,-27.0926996097583,-22.3171843012044,-22.3877019577035,-17.3345090223261
27,-27.0926996097583,-22.4787167065904,-22.5460065645527,-17.5279857296876
28,-27.0926996097583,-22.4792266516604,-22.5460065645527,-17.5312152165212
29,-27.0926996097583,-22.6288037712627,-22.6923021408734,-17.8313728531043
30,-27.0926996097583,-22.6288301448596,-22.6923021408734,-17.8583205514364
31,-27.0926996097583,-22.7676688591511,-22.8281894328444,-18.0163250055178
32,-27.0926996097583,-22.7680937624839,-22.8281894328444,-18.1851831544297
33,-27.0926996097583,-22.8970997418424,-22.9549678983039,-18.407769453748
34,-27.0926996097583,-22.8979458585762,-22.9549678983039,-18.5676595458885
35,-27.0926996097583,-23.0182378777517,-23.0737068901442,-18.9005754046565
36,-27.0926996097583,-23.0194772071105,-23.0737068901442,-18.9672056997726
37,-27.0926996097583,-23.1320106873127,-23.1852969765838,-19.0651835885986
38,-27.0926996097583,-23.1336171243008,-23.1852969765838,-19.1812018679673
39,-27.0926996097583,-23.2391977549914,-23.2904877015342,-19.6742792415903
40,-27.0926996097583,-23.2411469314996,-23.2904877015342,-19.805128352561
41,-27.0926996097583,-23.3404606282793,-23.3899158707657,-19.8561943867872
42,-27.0926996097583,-23.3427297655051,-23.3899158707657,-20.3332544183828
43,-27.0926996097583,-23.436365471708,-23.4841270813738,-20.5034617015807
44,-27.0926996097583,-23.4389332451067,-23.4841270813738,-20.5919081292706
45,-27.0926996097583,-23.5274005369881,-23.5735923437924,-20.6291089216182
46,-27.0926996097583,-23.5302469538368,-23.5735923437924,-21.3855305441195
47,-27.0926996097583,-23.6139898100048,-23.6587210806609,-21.3876415248173
48,-27.0926996097583,-23.6170960990478,-23.6587210806609,-21.5385466814671
49,-27.0926996097583,-23.6965037962567,-23.739871410976,-22.0049021683518
50,-27.0926996097583,-23.6998523085849,-23.739871410976,-22.242719267268
51,-27.0926996097583,-23.7752681355743,-23.8173583728022,-22.318093260442
52,-27.0926996097583,-23.7788422557627,-23.8173583728022,-22.5346224957381
53,-27.0926996097583,-23.8505705499536,-23.8914605614268,-23.1564912434171
54,-27.0926996097583,-23.8543546164476,-23.8914605614268,-23.2989018063491
55,-27.0926996097583,-23.9226664970181,-23.9624255358783,-23.6179534472484
56,-27.0926996097583,-23.9266457307894,-23.9624255358783,-24.0488127000936
57,-27.0926996097583,-23.9917838080112,-24.0304742582847,-24.1283315236024
58,-27.0926996097583,-23.9959442485632,-24.0304742582847,-24.3257545474485
59,-27.0926996097583,-24.0581265215558,-24.0958047665613,-24.7879240918879
60,-27.0926996097583,-24.0624549694313,-24.0958047665613,-25.1576374102502
61,-27.0926996097583,-24.1218780748822,-24.1585952340382,-25.3962888741553
62,-27.0926996097583,-24.1263620399088,-24.1585952340382,-26.0412993474575
63,-27.0926996097583,-24.1832039775321,-24.2190065348861,-26.2438285405559
64,-27.0926996097583,-24.1878316321165,-24.2190065348861,-26.5075117828875
65,-27.0926996097583,-24.2422540650699,-24.2771844081467,-26.5613187968176
66,-27.0926996097583,-24.2470142019296,-24.2771844081467,-27.369358004695
67,-27.0926996097583,-24.2991644095428,-24.333261293457,-27.3863460397893
68,-27.0926996097583,-24.3040464033352,-24.333261293457,-27.6547280426346
69,-27.0926996097583,-24.3540589475604,-24.3873578964839,-28.5846517219697
70,-27.0926996097583,-24.3590527199308,-24.3873578964839,-28.7520881901641
71,-27.0926996097583,-24.407050874632,-24.4395845304644,-28.8291398082266
72,-27.0926996097583,-24.4121468622629,-24.4395845304644,-29.6912196274421
73,-27.0926996097583,-24.4582438448981,-24.490042271212,-29.8382273349165
74,-27.0926996097583,-24.4634329701946,-24.490042271212,-30.0126851874418
75,-27.0926996097583,-24.5077330079592,-24.538823955874,-30.1471050115711
76,-27.0926996097583,-24.5130066520503,-24.538823955874,-31.1465738468996
77,-27.0926996097583,-24.5556059086338,-24.5860150501354,-31.1677516122231
78,-27.0926996097583,-24.5609558864132,-24.5860150501354,-31.4714909724081
79,-27.0926996097583,-24.6019432708255,-24.6316944041309,-32.2197205526932
80,-27.0926996097583,-24.6073618077904,-24.6316944041309,-32.5092107723314
81,-27.0926996097583,-24.6468196829539,-24.6759349137739,-32.5829503768193
82,-27.0926996097583,-24.652299393634,-24.6759349137739,-33.0378116070578
83,-27.0926996097583,-24.6903041994125,-24.7188041013561,-33.2912300636475
84,-27.0926996097583,-24.6958380672088,-24.7188041013561,-33.4434968039674
85,-27.0926996097583,-24.7324608700953,-24.7603646269605,-33.691812209994
86,-27.0926996097583,-24.7380422283744,-24.7603646269605,-33.9256755341239
87,-27.0926996097583,-24.7733492080695,-24.800674740351,-35.3955228605218
88,-27.0926996097583,-24.7789717223789,-24.800674740351,-36.9183242143735
89,-27.0926996097583,-24.8130246038554,-24.8397886814586,-38.4936672529587
90,-27.0926996097583,-24.8186822551463,-24.8397886814586,-39.0675174872638
91,-27.0926996097583,-24.8515386934609,-24.8777570363258,-40.1211553166194
92,-27.0926996097583,-24.8572257622187,-24.8777570363258,-41.8004069445758
93,-27.0926996097583,-24.8889396862212,-24.9146270543206,-43.5310554164147
94,-27.0926996097583,-24.8946507374208,-24.9146270543206,-45.3127483178549
95,-27.0926996097583,-24.9252726575923,-24.9504429315692,-47.1451471294806
96,-27.0926996097583,-24.9310025264051,-24.9504429315692,-47.1736266289373
97,-27.0926996097583,-24.9605798112924,-24.985246064831,-49.0279268372376
98,-27.0926996097583,-24.9663235894828,-24.985246064831,-50.9607755635586
99,-27.0926996097583,-24.9949007145585,-25.019075279438,-52.9433942180737
100,-27.0926996097583,-25.0006537375168,-25.019075279438,-54.9754961669242
101,-27.0926996097583,-25.0282725097502,-25.0519670344119,-57.0568069197721
102,-27.0926996097583,-25.0340303441164,-25.0519670344119,-59.1870638336555
103,-27.0926996097583,-25.0607301050952,-25.0839556074459,-61.3660158329008
104,-27.0926996097583,-25.066488536934,-25.0839556074459,-63.5934231443542
105,-27.0926996097583,-25.0923063469894,-25.1150732620727,-65.8690570472488
106,-27.0926996097583,-25.098061370481,-25.1150732620727,-68.1926996370642
107,-27.0926996097583,-25.1230321759444,-25.1453503990408,-70.5641436027875
108,-27.0926996097583,-25.1287799825633,-25.1453503990408,-72.9831920170202
109,-27.0926996097583,-25.1529367680066,-25.1748156936487,-75.4496581384128
110,-27.0926996097583,-25.1586737361606,-25.1748156936487,-77.9633652259527
111,-27.0926996097583,-25.1820476632367,-25.2034962205728,-80.5241463646541
112,-27.0926996097583,-25.1877703483431,-25.2034962205728,-83.1318443022427
113,-27.0926996097583,-25.2103908826395,-25.2314175675283,-85.7863112964435
114,-27.0926996097583,-25.2160960076184,-25.2314175675283,-88.4874089725277
115,-27.0926996097583,-25.2379910347642,-25.2586039389379,-91.2350081907785
116,-27.0926996097583,-25.2436754809301,-25.2586039389379,-94.0289889235862
117,-27.0926996097583,-25.2648714130469,-25.2850782506424,-96.8692401418822
118,-27.0926996097583,-25.2705322113817,-25.2850782506424,-99.7556597106691
119,-27.0926996097583,-25.2910540848393,-25.3108622165642,-102.688154293404
120,-27.0926996097583,-25.2966884076307,-25.3108622165642,-105.666639265031
121,-27.0926996097583,-25.3165599729576,-25.3359764281281,-108.691038633467
122,-27.0926996097583,-25.3221651257896,-25.3359764281281,-111.761284969375
123,-27.0926996097583,-25.3414089304899,-25.360440427151,-114.877319344064
124,-27.0926996097583,-25.3469823445708,-25.360440427151,-118.03909127539
125,-27.0926996097583,-25.3656198095169,-25.384272772834,-121.246558681535
126,-27.0926996097583,-25.3711590343325,-25.384272772834,-124.499687842572
127,-27.0926996097583,-25.3892105243261,-25.407491103415,-127.798453369724
128,-27.0926996097583,-25.3947132206066,-25.407491103415,-131.14283818226
129,-27.0926996097583,-25.4121981096394,-25.4301121929855,-134.532833491978
130,-27.0926996097583,-25.4176620426274,-25.4301121929855,-137.968438795235
131,-27.0926996097583,-25.4345987743143,-25.452152003916,-141.449661872518
132,-27.0926996097583,-25.4400218073228,-25.452152003916,-144.976518795543
133,-27.0926996097583,-25.4564279509324,-25.4736257352868,-148.54903394191
134,-27.0926996097583,-25.4618080391835,-25.4736257352868,-152.167240017331
135,-27.0926996097583,-25.4777003416443,-25.4945478676863,-155.831178085496
136,-27.0926996097583,-25.4830355263759,-25.4945478676863,-159.540897605619
137,-27.0926996097583,-25.4984299606026,-25.5149322046911,-163.296456477765
138,-27.0926996097583,-25.5037183634342,-25.5149322046911,-167.097921096044
139,-27.0926996097583,-25.5186301732801,-25.5347919113203,-170.945366409784
140,-27.0926996097583,-25.523869990828,-25.5347919113203,-174.838875992829
141,-27.0926996097583,-25.538313732942,-25.5541395497205,-178.778542121092
142,-27.0926996097583,-25.5435032316728,-25.5541395497205,-182.764465858555
143,-27.0926996097583,-25.5574928145119,-25.5729871123156,-186.796757151885
144,-27.0926996097583,-25.5626303258263,-25.5729871123156,-190.875534933888
145,-27.0926996097583,-25.57617904605,-25.5913460526315,-195.000927236026
146,-27.0926996097583,-25.5812629615869,-25.5913460526315,-199.173071310243
147,-27.0926996097583,-25.5943835380412,-25.6092273139874,-203.392113760396
148,-27.0926996097583,-25.5994123051929,-25.6092273139874,-207.658210683558
149,-27.0926996097583,-25.612116910669,-25.6266413562247,-211.971527821543
150,-27.0926996097583,-25.6170890282988,-25.6266413562247,-216.332240722998
151,-27.0926996097583,-25.629389319238,-25.64359818063,-220.740534916426
152,-27.0926996097583,-25.6343033335924,-25.64359818063,-225.196606094562
153,-27.0926996097583,-25.6462104778913,-25.6601073531947,-229.70066031054
154,-27.0926996097583,-25.6510649786968,-25.6601073531947,-234.252914186297
155,-27.0926996097583,-25.662589681755,-25.6761780263397,-238.853595133738
156,-27.0926996097583,-25.667383298493,-25.6761780263397,-243.502941589182
157,-27.0926996097583,-25.6785358276316,-25.6918189592223,-248.201203261643
158,-27.0926996097583,-25.6832672259819,-25.6918189592223,-252.948641395543
159,-27.0926996097583,-25.6940574333514,-25.707038536732,-257.745529048465
160,-27.0926996097583,-25.6987253117985,-25.707038536732,-262.592151384548
161,-27.0926996097583,-25.7091626558835,-25.7218447872738,-267.488805984141
162,-27.0926996097583,-25.713765742476,-25.7218447872738,-272.435803170252
163,-27.0926996097583,-25.7238593082974,-25.7362453994267,-277.433466352242
164,-27.0926996097583,-25.7283963575552,-25.7362453994267,-282.482132386948
165,-27.0926996097583,-25.7381548756588,-25.7502477375589,-287.582151957069
166,-27.0926996097583,-25.7426246656198,-25.7502477375589,-292.733889965876
167,-27.0926996097583,-25.7520565299369,-25.763858856476,-297.9377259461
168,-27.0926996097583,-25.756457859337,-25.763858856476,-303.194054478695
169,-27.0926996097583,-25.7655711439927,-25.7770855151673,-308.50328561346
170,-27.0926996097583,-25.7699028295729,-25.7770855151673,-313.86584527713
171,-27.0926996097583,-25.7787053047131,-25.7899341897158,-319.282175643464
172,-27.0926996097583,-25.7829661786462,-25.7899341897158,-324.752735420495
173,-27.0926996097583,-25.7914653253497,-25.8024110854277,-330.277999976216
174,-27.0926996097583,-25.7956542327815,-25.8024110854277,-335.858461163938
175,-27.0926996097583,-25.8038572571162,-25.814522148234,-341.494626601639
176,-27.0926996097583,-25.8079730538151,-25.814522148234,-347.187017967731
177,-27.0926996097583,-25.8158869000948,-25.8262730754143,-352.936167528181
178,-27.0926996097583,-25.8199284502039,-25.8262730754143,-358.74261147603
179,-27.0926996097583,-25.8275598134966,-25.8376693256855,-364.606877498244
180,-27.0926996097583,-25.8315259873832,-25.8376693256855,-370.5294618231
181,-27.0926996097583,-25.8388813253199,-25.8487161286979,-376.510786964576
182,-27.0926996097583,-25.8427709975163,-25.8487161286979,-382.551123795276
183,-27.0926996097583,-25.8498565414429,-25.8594184939764,-388.650447268556
184,-27.0926996097583,-25.8536685886743,-25.8594184939764,-394.808168101679
185,-27.0926996097583,-25.8604903541882,-25.8697812193415,-401.022632120045
186,-27.0926996097583,-25.8642236534828,-25.8697812193415,-407.290186162497
187,-27.0926996097583,-25.8707874503929,-25.8798088988425,-413.603448071563
188,-27.0926996097583,-25.8744408772683,-25.8798088988425,-419.948172006501
189,-27.0926996097583,-25.8807523190129,-25.8895059302326,-426.297853338003
190,-27.0926996097583,-25.8843247457356,-25.8895059302326,-432.605459485255
191,-27.0926996097583,-25.8903892582907,-25.8988765220146,-438.793946013627
192,-27.0926996097583,-25.8938795522034,-25.8988765220146,-444.75402035449
193,-27.0926996097583,-25.8997023825137,-25.9079247000806,-450.366277558764
194,-27.0926996097583,-25.9031094044272,-25.9079247000806,-455.554485287517
195,-27.0926996097583,-25.9086956283859,-25.9166543139719,-460.332403682801
196,-27.0926996097583,-25.9120182310293,-25.9166543139719,-464.79186783345
197,-27.0926996097583,-25.9173727610352,-25.9250690427783,-469.046845843136
198,-27.0926996097583,-25.9206097875635,-25.9250690427783,-473.190230028513
199,-27.0926996097583,-25.9257373796788,-25.9331724007001,-477.282835796536
200,-27.0926996097583,-25.9288876622307,-25.9331724007001,-481.359903380981
201,-27.0926996097583,-25.9337929229635,-25.9409677422877,-485.44054087005
202,-27.0926996097583,-25.9368552812686,-25.9409677422877,-489.534784742941
203,-27.0926996097583,-25.9415426740013,-25.948458267381,-493.647882221746
204,-27.0926996097583,-25.9445159140312,-25.948458267381,-497.78264987305
205,-27.0926996097583,-25.9489897651148,-25.95564702576,-501.94070756338
206,-27.0926996097583,-25.9518726777745,-25.95564702576,-506.12310438791
207,-27.0926996097583,-25.956137182308,-25.9625369215248,-510.3306296664
208,-27.0926996097583,-25.9589285421657,-25.9625369215248,-514.563965248796
209,-27.0926996097583,-25.9629877694779,-25.9691307172178,-518.82375951673
210,-27.0926996097583,-25.9656863335281,-25.9691307172178,-523.110663464085
211,-27.0926996097583,-25.9695442323793,-25.9754310377008,-527.425348769817
212,-27.0926996097583,-25.9721487388363,-25.9754310377008,-531.768517526944
213,-27.0926996097583,-25.9758091423541,-25.9814403737986,-536.140908252699
214,-27.0926996097583,-25.9783183094734,-25.9814403737986,-540.543300369681
215,-27.0926996097583,-25.9817849398385,-25.9871610857223,-544.976518191469
216,-27.0926996097583,-25.9841974647616,-25.9871610857223,-549.441434907777
217,-27.0926996097583,-25.9874739376568,-25.9925954062788,-553.93897682016
218,-27.0926996097583,-25.9897884952775,-25.9925954062788,-558.470127973369
219,-27.0926996097583,-25.9928783241121,-25.9977454438801,-563.035935286152
220,-27.0926996097583,-25.9950935659601,-25.9977454438801,-567.63751427422
221,-27.0926996097583,-25.998000165884,-26.002613185358,-572.276055461974
222,-27.0926996097583,-26.0001147190228,-26.002613185358,-576.952831591805
223,-27.0926996097583,-26.0028414107394,-26.007200498594,-581.669205757826
224,-27.0926996097583,-26.0048538766763,-26.007200498594,-586.42664061432
225,-27.0926996097583,-26.0074038900661,-26.0115091349719,-591.226708838562
226,-27.0926996097583,-26.0093128436698,-26.0115091349719,-596.071105064148
227,-27.0926996097583,-26.0116893212363,-26.0155407316587,-600.961659546437
228,-27.0926996097583,-26.0134933096601,-26.0155407316587,-605.900353878676
229,-27.0926996097583,-26.0156993098046,-26.019296813722,-610.889339149127
230,-27.0926996097583,-26.0173968514112,-26.019296813722,-615.930957020714
231,-27.0926996097583,-26.0194353515488,-26.0227787960885,-621.027764331342
232,-27.0926996097583,-26.0210249348346,-26.0227787960885,-626.182561963707
233,-27.0926996097583,-26.0228988343584,-26.0259879853491,-631.398428929583
234,-27.0926996097583,-26.0243789168728,-26.0259879853491,-636.678762871753
235,-27.0926996097583,-26.0260910399751,-26.0289255814164,-642.027328529902
236,-27.0926996097583,-26.0274600472327,-26.0289255814164,-647.448316178357
237,-27.0926996097583,-26.0290131455909,-26.0315926790377,-652.94641267191
238,-27.0926996097583,-26.030269469973,-26.0315926790377,-658.526888603178
239,-27.0926996097583,-26.0316662253078,-26.033990269169,-664.195706289338
240,-27.0926996097583,-26.0328082249499,-26.033990269169,-669.959655034559
241,-27.0926996097583,-26.0340512514628,-26.0361192402121,-675.826522618427
242,-27.0926996097583,-26.0350772491245,-26.0361192402121,-681.805315660588
243,-27.0926996097583,-26.0361690958222,-26.0379803791202,-687.906547099761
244,-27.0926996097583,-26.0370773777366,-26.0379803791202,-694.142617675048
245,-27.0926996097583,-26.0380205306472,-26.039574372372,-700.528332063631
246,-27.0926996097583,-26.0388093453459,-26.039574372372,-707.08161294221
247,-27.0926996097583,-26.0396062296346,-26.0409018068198,-713.824514762113
248,-27.0926996097583,-26.0402737867457,-26.0409018068198,-720.784707490167
249,-27.0926996097583,-26.0409267687352,-26.0419631704119,-727.99772846666
250,-27.0926996097583,-26.041471237749,-26.0419631704119,-735.510554209135
251,-27.0926996097583,-26.0419826268508,-26.0427588527921,-743.387585394175
252,-27.0926996097583,-26.042402135851,-26.0427588527921,-751.721405244966
253,-27.0926996097583,-26.0427741864127,-26.0432891457767,-760.654015006584
254,-27.0926996097583,-26.0430668207691,-26.0432891457767,-770.424656074491
255,-27.0926996097583,-26.0433017338424,-26.043554243712,-781.501775786031
256,-27.0926996097583,-26.0434655348603,-26.043554243712,-795.106982837717
257,-27.0926996097583,-26.0435654598967,NaN,NaN
258,-27.0926996097583,-27.1180436554466,NaN,NaN
259,-27.0926996097583,-31.5695409915257,NaN,NaN
260,-27.0926996097583,-37.1662250807084,NaN,NaN
261,-27.0926996097583,-43.2364240373562,NaN,NaN
262,-27.0926996097583,-49.5626826374637,NaN,NaN
263,-27.0926996097583,-56.0730775932713,NaN,NaN
264,-27.0926996097583,-62.7402996055526,NaN,NaN
265,-27.0926996097583,-69.5504745587243,NaN,NaN
266,-27.0926996097583,-76.4942434786772,NaN,NaN
267,-27.0926996097583,-83.5642247673719,NaN,NaN
268,-27.0926996097583,-90.7542113956989,NaN,NaN
269,-27.0926996097583,-98.0588440878744,NaN,NaN
270,-27.0926996097583,-105.473429802425,NaN,NaN
271,-27.0926996097583,-112.993823463604,NaN,NaN
272,-27.0926996097583,-120.616336416668,NaN,NaN
273,-27.0926996097583,-128.337393431359,NaN,NaN
274,-27.0926996097583,-136.155138427349,NaN,NaN
275,-27.0926996097583,-144.065464294683,NaN,NaN
276,-27.0926996097583,-152.046211611266,NaN,NaN
277,-27.0926996097583,-159.938185470572,NaN,NaN
278,-27.0926996097583,-161.23468298951,NaN,NaN
279,-27.0926996097583,-161.324223151203,NaN,NaN
280,-27.0926996097583,-162.708757530766,NaN,NaN
281,-27.0926996097583,-162.717357950376,NaN,NaN
282,-27.0926996097583,-163.33267003816,NaN,NaN
283,-27.0926996097583,-163.363220429278,NaN,NaN
284,-27.0926996097583,-163.720176919796,NaN,NaN
285,-27.0926996097583,-163.768423446209,NaN,NaN
286,-27.0926996097583,-165.213656678341,NaN,NaN
287,-27.0926996097583,-165.230588892237,NaN,NaN
288,-27.0926996097583,-165.663977831358,NaN,NaN
289,-27.0926996097583,-165.974649704643,NaN,NaN
290,-27.0926996097583,-166.029202623776,NaN,NaN
291,-27.0926996097583,-166.040706841795,NaN,NaN
292,-27.0926996097583,-166.283372534968,NaN,NaN
293,-27.0926996097583,-166.329899202861,NaN,NaN
294,-27.0926996097583,-166.421758905101,NaN,NaN
295,-27.0926996097583,-166.5283188058,NaN,NaN
296,-27.0926996097583,-166.617100810592,NaN,NaN
297,-27.0926996097583,-166.742285207209,NaN,NaN
298,-27.0926996097583,-166.844750735938,NaN,NaN
299,-27.0926996097583,-166.892963606675,NaN,NaN
300,-27.0926996097583,-167.162928083034,NaN,NaN
301,-27.0926996097583,-167.16889914947,NaN,NaN
302,-27.0926996097583,-167.246628369737,NaN,NaN
303,-27.0926996097583,-167.29497350164,NaN,NaN
304,-27.0926996097583,-167.383206392571,NaN,NaN
305,-27.0926996097583,-167.410757273571,NaN,NaN
306,-27.0926996097583,-167.462743737199,NaN,NaN
307,-27.0926996097583,-167.478790793155,NaN,NaN
308,-27.0926996097583,-167.559485543909,NaN,NaN
309,-27.0926996097583,-167.617945088448,NaN,NaN
310,-27.0926996097583,-167.77917212537,NaN,NaN
311,-27.0926996097583,-167.857638656812,NaN,NaN
312,-27.0926996097583,-167.94970038922,NaN,NaN
313,-27.0926996097583,-167.995368164456,NaN,NaN
314,-27.0926996097583,-168.093560303171,NaN,NaN
315,-27.0926996097583,-168.212235649616,NaN,NaN
316,-27.0926996097583,-168.241874283704,NaN,NaN
317,-27.0926996097583,-168.270782860503,NaN,NaN
318,-27.0926996097583,-168.368828694532,NaN,NaN
319,-27.0926996097583,-168.448426200552,NaN,NaN
320,-27.0926996097583,-168.506579433321,NaN,NaN
321,-27.0926996097583,-168.52282194133,NaN,NaN
322,-27.0926996097583,-168.622380035429,NaN,NaN
323,-27.0926996097583,-168.731735919311,NaN,NaN
324,-27.0926996097583,-168.793036022959,NaN,NaN
325,-27.0926996097583,-168.83850623764,NaN,NaN
326,-27.0926996097583,-168.88103671352,NaN,NaN
327,-27.0926996097583,-168.926294123979,NaN,NaN
328,-27.0926996097583,-169.005809643563,NaN,NaN
329,-27.0926996097583,-169.126630869087,NaN,NaN
330,-27.0926996097583,-169.26233126976,NaN,NaN
331,-27.0926996097583,-169.351097051844,NaN,NaN
332,-27.0926996097583,-169.459076157335,NaN,NaN
333,-27.0926996097583,-169.556093549441,NaN,NaN
334,-27.0926996097583,-169.565764299924,NaN,NaN
335,-27.0926996097583,-169.627185565311,NaN,NaN
336,-27.0926996097583,-169.743806077733,NaN,NaN
337,-27.0926996097583,-169.809820490539,NaN,NaN
338,-27.0926996097583,-169.924782646912,NaN,NaN
339,-27.0926996097583,-170.031513122937,NaN,NaN
340,-27.0926996097583,-170.068130835536,NaN,NaN
341,-27.0926996097583,-170.143388059346,NaN,NaN
342,-27.0926996097583,-170.254781304272,NaN,NaN
343,-27.0926996097583,-170.383711574573,NaN,NaN
344,-27.0926996097583,-170.471946660735,NaN,NaN
345,-27.0926996097583,-170.55564753979,NaN,NaN
346,-27.0926996097583,-170.647464438569,NaN,NaN
347,-27.0926996097583,-170.83827256408,NaN,NaN
348,-27.0926996097583,-170.924067916178,NaN,NaN
349,-27.0926996097583,-171.053076583409,NaN,NaN
350,-27.0926996097583,-171.128438083218,NaN,NaN
351,-27.0926996097583,-171.156366812526,NaN,NaN
352,-27.0926996097583,-171.193648012012,NaN,NaN
353,-27.0926996097583,-171.366898213981,NaN,NaN
354,-27.0926996097583,-171.481894553598,NaN,NaN
355,-27.0926996097583,-171.535776702467,NaN,NaN
356,-27.0926996097583,-171.712304435697,NaN,NaN
357,-27.0926996097583,-171.929471672467,NaN,NaN
358,-27.0926996097583,-172.026453790093,NaN,NaN
359,-27.0926996097583,-172.068883648881,NaN,NaN
360,-27.0926996097583,-172.212557675536,NaN,NaN
361,-27.0926996097583,-172.304277744425,NaN,NaN
362,-27.0926996097583,-172.345616993632,NaN,NaN
363,-27.0926996097583,-172.517084888758,NaN,NaN
364,-27.0926996097583,-172.558371950135,NaN,NaN
365,-27.0926996097583,-172.78165379783,NaN,NaN
366,-27.0926996097583,-172.892653534897,NaN,NaN
367,-27.0926996097583,-172.911858831654,NaN,NaN
368,-27.0926996097583,-172.980333695674,NaN,NaN
369,-27.0926996097583,-173.245250246769,NaN,NaN
370,-27.0926996097583,-173.388047008907,NaN,NaN
371,-27.0926996097583,-173.454355561173,NaN,NaN
372,-27.0926996097583,-173.528799397025,NaN,NaN
373,-27.0926996097583,-173.684979251624,NaN,NaN
374,-27.0926996097583,-173.753848655322,NaN,NaN
375,-27.0926996097583,-173.82380456943,NaN,NaN
376,-27.0926996097583,-174.05472952048,NaN,NaN
377,-27.0926996097583,-174.166825341571,NaN,NaN
378,-27.0926996097583,-174.473648704349,NaN,NaN
379,-27.0926996097583,-174.653537863631,NaN,NaN
380,-27.0926996097583,-174.929540931498,NaN,NaN
381,-27.0926996097583,-174.995130635616,NaN,NaN
382,-27.0926996097583,-175.334217656716,NaN,NaN
383,-27.0926996097583,-175.553011382259,NaN,NaN
384,-27.0926996097583,-175.612240644977,NaN,NaN
385,-27.0926996097583,-175.858444277035,NaN,NaN
386,-27.0926996097583,-175.948833567107,NaN,NaN
387,-27.0926996097583,-176.153308320004,NaN,NaN
388,-27.0926996097583,-176.414765567001,NaN,NaN
389,-27.0926996097583,-177.006007888425,NaN,NaN
390,-27.0926996097583,-177.175612018275,NaN,NaN
391,-27.0926996097583,-178.054504608482,NaN,NaN
392,-27.0926996097583,-178.876113720729,NaN,NaN
393,-27.0926996097583,-179.853796605413,NaN,NaN
394,-27.0926996097583,-180.286320864975,NaN,NaN
395,-27.0926996097583,-182.03200526971,NaN,NaN
396,-27.0926996097583,-183.477904293383,NaN,NaN
397,-27.0926996097583,-185.859599382612,NaN,NaN
398,-27.0926996097583,-186.322109389787,NaN,NaN
399,-27.0926996097583,-182.912022514217,NaN,NaN
400,-27.0926996097583,-179.777017518804,NaN,NaN
401,-27.0926996097583,-178.79503015437,NaN,NaN
402,-27.0926996097583,-178.489087755867,NaN,NaN
403,-27.0926996097583,-177.694515295337,NaN,NaN
404,-27.0926996097583,-177.529835044565,NaN,NaN
405,-27.0926996097583,-176.883607645704,NaN,NaN
406,-27.0926996097583,-176.750561238546,NaN,NaN
407,-27.0926996097583,-176.375459241771,NaN,NaN
408,-27.0926996097583,-176.294559307601,NaN,NaN
409,-27.0926996097583,-175.881134740452,NaN,NaN
410,-27.0926996097583,-175.530355424862,NaN,NaN
411,-27.0926996097583,-175.29278177485,NaN,NaN
412,-27.0926996097583,-175.10760849328,NaN,NaN
413,-27.0926996097583,-175.034417503089,NaN,NaN
414,-27.0926996097583,-174.794480003177,NaN,NaN
415,-27.0926996097583,-174.5750016185,NaN,NaN
416,-27.0926996097583,-173.873155684646,NaN,NaN
417,-27.0926996097583,-173.760225739562,NaN,NaN
418,-27.0926996097583,-173.548153260614,NaN,NaN
419,-27.0926996097583,-173.42307495793,NaN,NaN
420,-27.0926996097583,-173.26616216644,NaN,NaN
421,-27.0926996097583,-173.160485999936,NaN,NaN
422,-27.0926996097583,-173.105420760744,NaN,NaN
423,-27.0926996097583,-172.809347312104,NaN,NaN
424,-27.0926996097583,-172.619631263611,NaN,NaN
425,-27.0926996097583,-172.567865730854,NaN,NaN
426,-27.0926996097583,-172.169771952332,NaN,NaN
427,-27.0926996097583,-172.032932122612,NaN,NaN
428,-27.0926996097583,-171.942025083984,NaN,NaN
429,-27.0926996097583,-171.82359101182,NaN,NaN
430,-27.0926996097583,-171.756429203563,NaN,NaN
431,-27.0926996097583,-171.664881640739,NaN,NaN
432,-27.0926996097583,-171.562722926151,NaN,NaN
433,-27.0926996097583,-171.488487220373,NaN,NaN
434,-27.0926996097583,-171.479041688206,NaN,NaN
435,-27.0926996097583,-171.314575163018,NaN,NaN
436,-27.0926996097583,-171.242748458987,NaN,NaN
437,-27.0926996097583,-171.158972286706,NaN,NaN
438,-27.0926996097583,-171.096586826157,NaN,NaN
439,-27.0926996097583,-171.071058230324,NaN,NaN
440,-27.0926996097583,-171.015933069834,NaN,NaN
441,-27.0926996097583,-170.940201630819,NaN,NaN
442,-27.0926996097583,-170.886256860465,NaN,NaN
443,-27.0926996097583,-170.723861388213,NaN,NaN
444,-27.0926996097583,-170.580456715908,NaN,NaN
445,-27.0926996097583,-170.532188630326,NaN,NaN
446,-27.0926996097583,-170.450576185755,NaN,NaN
447,-27.0926996097583,-170.273027665859,NaN,NaN
448,-27.0926996097583,-170.243799174173,NaN,NaN
449,-27.0926996097583,-170.18482397552,NaN,NaN
450,-27.0926996097583,-170.03139079512,NaN,NaN
451,-27.0926996097583,-170.000943410762,NaN,NaN
452,-27.0926996097583,-169.869741846742,NaN,NaN
453,-27.0926996097583,-169.825836263465,NaN,NaN
454,-27.0926996097583,-169.693531717236,NaN,NaN
455,-27.0926996097583,-169.653163048964,NaN,NaN
456,-27.0926996097583,-169.636644527436,NaN,NaN
457,-27.0926996097583,-169.501108735539,NaN,NaN
458,-27.0926996097583,-169.489042612867,NaN,NaN
459,-27.0926996097583,-169.360621461473,NaN,NaN
460,-27.0926996097583,-169.332070191531,NaN,NaN
461,-27.0926996097583,-169.255585334485,NaN,NaN
462,-27.0926996097583,-169.178312739032,NaN,NaN
463,-27.0926996097583,-169.168808829895,NaN,NaN
464,-27.0926996097583,-168.954331211979,NaN,NaN
465,-27.0926996097583,-168.914286676203,NaN,NaN
466,-27.0926996097583,-168.887878641756,NaN,NaN
467,-27.0926996097583,-168.826634620182,NaN,NaN
468,-27.0926996097583,-168.718878175542,NaN,NaN
469,-27.0926996097583,-168.706771133077,NaN,NaN
470,-27.0926996097583,-168.510009966187,NaN,NaN
471,-27.0926996097583,-168.456804158431,NaN,NaN
472,-27.0926996097583,-168.392418188099,NaN,NaN
473,-27.0926996097583,-168.334593186986,NaN,NaN
474,-27.0926996097583,-168.267759361891,NaN,NaN
475,-27.0926996097583,-168.192205279769,NaN,NaN
476,-27.0926996097583,-167.781390954693,NaN,NaN
477,-27.0926996097583,-167.699533444302,NaN,NaN
478,-27.0926996097583,-167.586203107536,NaN,NaN
479,-27.0926996097583,-167.494151006063,NaN,NaN
480,-27.0926996097583,-167.363696618519,NaN,NaN
481,-27.0926996097583,-167.327098096918,NaN,NaN
482,-27.0926996097583,-167.273119538122,NaN,NaN
483,-27.0926996097583,-167.202559937306,NaN,NaN
484,-27.0926996097583,-167.150601894603,NaN,NaN
485,-27.0926996097583,-167.118259735485,NaN,NaN
486,-27.0926996097583,-167.103010668809,NaN,NaN
487,-27.0926996097583,-167.079200286974,NaN,NaN
488,-27.0926996097583,-166.931331469378,NaN,NaN
489,-27.0926996097583,-166.858467605843,NaN,NaN
490,-27.0926996097583,-166.833048606614,NaN,NaN
491,-27.0926996097583,-166.822859503451,NaN,NaN
492,-27.0926996097583,-166.792088887603,NaN,NaN
493,-27.0926996097583,-166.75649404345,NaN,NaN
494,-27.0926996097583,-166.726616820839,NaN,NaN
495,-27.0926996097583,-166.686628485492,NaN,NaN
496,-27.0926996097583,-166.63183241199,NaN,NaN
497,-27.0926996097583,-166.552822378725,NaN,NaN
498,-27.0926996097583,-166.463488674677,NaN,NaN
499,-27.0926996097583,-166.346191335929,NaN,NaN
500,-27.0926996097583,-165.744859065888,NaN,NaN
501,-27.0926996097583,-165.286847925462,NaN,NaN
502,-27.0926996097583,-165.267692202772,NaN,NaN
503,-27.0926996097583,-164.969941065765,NaN,NaN
504,-27.0926996097583,-164.964143458516,NaN,NaN
505,-27.0926996097583,-163.694604202271,NaN,NaN
506,-27.0926996097583,-163.682742471958,NaN,NaN
507,-27.0926996097583,-163.550131670548,NaN,NaN
508,-27.0926996097583,-163.483907842473,NaN,NaN
509,-27.0926996097583,-162.590138782635,NaN,NaN
510,-27.0926996097583,-162.554196821182,NaN,NaN
511,-27.0926996097583,-162.304949738741,NaN,NaN
512,-27.0926996097583,-162.267279898421,NaN,NaN


==> Results/files_txt/Rr_Eigen_0.5lambda.txt <==
Var1,iid,Eigen_values_ClarkedB,Iso,NonIso
1,0,11.3577005285476,10.0828325527492,9.06480963072485
2,0,7.85595949595277,10.0828325527492,9.06290464830091
3,0,6.72878849519455,6.26476322358127,8.96288362055078
4,0,5.94233552787167,6.26476322358127,8.9480163280839
5,0,5.39615171690241,5.12321683827954,8.76503332010245
6,0,4.94428521285321,5.12321683827954,8.70945085199332
7,0,4.58387185783598,4.39031771957213,8.47814619709389
8,0,4.26724099189595,4.39031771957213,8.33457966741882
9,0,3.99871174682123,3.84880368234201,8.13581965888615
10,0,3.75541199404778,3.84880368234201,8.11331889409732
11,0,3.5417571854293,3.41948566655132,8.10826642792062
12,0,3.34450316858929,3.41948566655132,8.08776487702062
13,0,3.16734178944576,3.06414708965638,8.02134659612312
14,0,3.00169732992252,3.06414708965638,7.96802475717126
15,0,2.85056558163221,2.76133302034429,7.86094317393235
16,0,2.70796764229089,2.76133302034429,7.80830633615633
17,0,2.57634129667044,2.49777033054927,7.77542150581205
18,0,2.45129374945306,2.49777033054927,7.66073349895309
19,0,2.33483045601854,2.26466720620853,7.63310751539442
20,0,2.22359542346382,2.26466720620853,7.50872713397891
21,0,2.11925915658814,2.05589612266059,7.33879896425124
22,0,2.01917920343536,2.05589612266059,7.16666145979773
23,0,1.92476393955073,1.86701442782008,7.1402927362219
24,0,1.83388222070561,1.86701442782008,7.11232722913753
25,0,1.74773461811311,1.69469769541496,6.97893918592648
26,0,1.66456849125653,1.69469769541496,6.74789063079241
27,0,1.58541748191732,1.53639308856574,6.55441392343095
28,0,1.50881673747645,1.53639308856574,6.55118443659726
29,0,1.43566410501021,1.39009751224507,6.25102680001418
30,0,1.36471849674344,1.39009751224507,6.22407910168213
31,0,1.29676599591675,1.25421022027413,6.06607464760065
32,0,1.23074283516062,1.25421022027413,5.89721649868884
33,0,1.16734212451576,1.12743175481458,5.67463019937052
34,0,1.10564292426084,1.12743175481458,5.51474010722994
35,0,1.04626024675417,1.00869276297425,5.18182424846195
36,0,0.988389838528971,1.00869276297425,5.11519395334588
37,0,0.932580526703829,0.897102676534705,5.01721606451986
38,0,0.878124578440611,0.897102676534705,4.90119778515124
39,0,0.825514277328692,0.791911951584343,4.40812041152821
40,0,0.774122611253272,0.791911951584343,4.27727130055748
41,0,0.724393201097199,0.692483782352756,4.22620526633129
42,0,0.675767204098428,0.692483782352756,3.74914523473567
43,0,0.628646078491448,0.598272571744727,3.57893795153784
44,0,0.582529056507889,0.598272571744727,3.49049152384785
45,0,0.537780839823455,0.50880730932607,3.45329073150033
46,0,0.493950527002318,0.50880730932607,2.69686910899897
47,0,0.451370594118805,0.423678572457589,2.69475812830122
48,0,0.409633263801097,0.423678572457589,2.54385297165144
49,0,0.369042611110224,0.342528242142547,2.07749748476673
50,0,0.32922839445432,0.342528242142547,1.83968038585047
51,0,0.290469537548952,0.265041280316286,1.76430639267653
52,0,0.252428664319483,0.265041280316286,1.54777715738037
53,0,0.215362325232173,0.190939091691735,0.925908409701409
54,0,0.178962077030185,0.190939091691735,0.783497846769442
55,0,0.143464485421587,0.119974117240237,0.464446205870136
56,0,0.108586705246972,0.119974117240237,0.0335869530248715
57,0,0.0745473818830859,0.0519253948337637,-0.0459318704839547
58,0,0.0410864224211838,0.0519253948337637,-0.243354894329991
59,0,0.0084063450826536,-0.0134051134427571,-0.705524438769418
60,0,-0.0237326338726541,-0.0134051134427571,-1.0752377571317
61,0,-0.055142558590138,-0.076195580919717,-1.3138892210368
62,0,-0.0860450125234618,-0.076195580919717,-1.95889969433904
63,0,-0.116265230761245,-0.136606881767637,-2.16142888743736
64,0,-0.146008426201888,-0.136606881767637,-2.42511212976896
65,0,-0.175111818018674,-0.194784755028239,-2.47891914369908
66,0,-0.203765843674067,-0.194784755028239,-3.28695835157649
67,0,-0.231818640308173,-0.250861640338549,-3.30394638667079
68,0,-0.25944726674845,-0.250861640338549,-3.57232838951614
69,0,-0.286509832905572,-0.304958243365437,-4.50225206885116
70,0,-0.313171247227759,-0.304958243365437,-4.66968853704557
71,0,-0.339298751545119,-0.357184877345929,-4.74674015510815
72,0,-0.36504618821599,-0.357184877345929,-5.60881997432361
73,0,-0.390289180550953,-0.407642618093535,-5.75582768179796
74,0,-0.415171465550076,-0.407642618093535,-5.93028553432333
75,0,-0.439576376209702,-0.456424302755488,-6.06470535845265
76,0,-0.463638398387279,-0.456424302755488,-7.06417419378111
77,0,-0.487247971630498,-0.503615397016881,-7.08535195910457
78,0,-0.510531092656983,-0.503615397016881,-7.38909131928964
79,0,-0.533384764585859,-0.54929475101241,-8.13732089957467
80,0,-0.555927176849451,-0.54929475101241,-8.42681111921289
81,0,-0.57806140603492,-0.593535260655428,-8.50055072370079
82,0,-0.599898446219544,-0.593535260655428,-8.95541195393929
83,0,-0.621347003981393,-0.636404448237618,-9.20883041052899
84,0,-0.642511428750379,-0.636404448237618,-9.36109715084892
85,0,-0.663305654858067,-0.677964973842008,-9.60941255687546
86,0,-0.683827884008953,-0.677964973842008,-9.84327588100543
87,0,-0.703996912629024,-0.718275087232521,-11.3131232074033
88,0,-0.72390524421658,-0.718275087232521,-12.835924561255
89,0,-0.743476204166919,-0.757389028340117,-14.4112675998402
90,0,-0.762797005384356,-0.757389028340117,-14.9851178341453
91,0,-0.781795198120706,-0.795357383207262,-16.0387556635009
92,0,-0.800553075144057,-0.795357383207262,-17.7180072914573
93,0,-0.8190021333853,-0.832227401202093,-19.4486557632962
94,0,-0.837220082901007,-0.832227401202093,-21.2303486647364
95,0,-0.855142112365721,-0.868043278450684,-23.0627474763621
96,0,-0.872841657101292,-0.868043278450684,-23.0912269758188
97,0,-0.890257363465038,-0.902846411712491,-24.9455271841191
98,0,-0.907458673706423,-0.902846411712491,-26.8783759104401
99,0,-0.924387476594484,-0.936675626319483,-28.8609945649553
100,0,-0.941109479392026,-0.936675626319483,-30.8930965138057
101,0,-0.957569614957568,-0.969567381293436,-32.9744072666536
102,0,-0.973830092485549,-0.969567381293436,-35.104664180537
103,0,-0.989838705922513,-1.00155595432737,-37.2836161797823
104,0,-1.00565438426173,-1.00155595432737,-39.5110234912357
105,0,-1.0212276134088,-1.03267360895423,-41.7866573941303
106,0,-1.03661424284479,-1.03267360895423,-44.1102999839457
107,0,-1.05176729389275,-1.06295074592234,-46.481743949669
108,0,-1.06673972168565,-1.06295074592234,-48.9007923639017
109,0,-1.08148693786374,-1.09241604053018,-51.3672584852943
110,0,-1.09605917431967,-1.09241604053018,-53.8809655728342
111,0,-1.11041409832724,-1.12109656745427,-56.4417467115356
112,0,-1.12459937689586,-1.12109656745427,-59.0494446491242
113,0,-1.13857480774948,-1.14901791440982,-61.703911643325
114,0,-1.1523856397838,-1.14901791440982,-64.4050093194092
115,0,-1.16599368466801,-1.17620428581936,-67.15260853766
116,0,-1.17944190940458,-1.17620428581936,-69.9465892704677
117,0,-1.19269403104203,-1.20267859752391,-72.7868404887637
118,0,-1.20579086129134,-1.20267859752391,-75.6732600575506
119,0,-1.21869792128913,-1.22846256344572,-78.6057546402854
120,0,-1.23145398527064,-1.22846256344572,-81.5842396119121
121,0,-1.24402628384388,-1.25357677500956,-84.6086389803484
122,0,-1.25645166354763,-1.25357677500956,-87.6788853162565
123,0,-1.2686989759774,-1.27804077403254,-90.7949196909454
124,0,-1.28080324239174,-1.27804077403254,-93.9566916222712
125,0,-1.29273485253243,-1.3018731197155,-97.1641590284165
126,0,-1.30452709803923,-1.3018731197155,-100.417288189454
127,0,-1.31615182915667,-1.3250914502965,-103.716053716605
128,0,-1.32764069736121,-1.3250914502965,-107.060438529141
129,0,-1.33896694055143,-1.34771253986703,-110.450433838859
130,0,-1.35016065378643,-1.34771253986703,-113.886039142117
131,0,-1.3611963941982,-1.36975235079746,-117.3672622194
132,0,-1.37210277891505,-1.36975235079746,-120.894119142425
133,0,-1.38285561997499,-1.39122608216833,-124.466634288791
134,0,-1.39348213021187,-1.39122608216833,-128.084840364213
135,0,-1.40395931603207,-1.41214821456777,-131.748778432378
136,0,-1.41431305513153,-1.41214821456777,-135.4584979525
137,0,-1.42452149125827,-1.43253255157256,-139.214056824646
138,0,-1.43460923198621,-1.43253255157256,-143.015521442925
139,0,-1.44455550463493,-1.45239225820178,-146.862966756666
140,0,-1.4543837078392,-1.45239225820178,-150.75647633971
141,0,-1.46407410174454,-1.47173989660202,-154.696142467973
142,0,-1.4736489336779,-1.47173989660202,-158.682066205436
143,0,-1.48308944867541,-1.49058745919709,-162.714357498767
144,0,-1.49241679709406,-1.49058745919709,-166.79313528077
145,0,-1.50161316353995,-1.50894639951298,-170.918527582907
146,0,-1.51069865267897,-1.50894639951298,-175.090671657125
147,0,-1.51965634580154,-1.52682766086892,-179.309714107278
148,0,-1.5285053503191,-1.52682766086892,-183.575811030439
149,0,-1.53722960358955,-1.54424170310623,-187.889128168425
150,0,-1.54584726156246,-1.54424170310623,-192.24984106988
151,0,-1.55434307916225,-1.56119852751147,-196.658135263307
152,0,-1.56273430420726,-1.56119852751147,-201.114206441444
153,0,-1.57100647266369,-1.57770770007618,-205.618260657422
154,0,-1.57917596525431,-1.57770770007618,-210.170514533179
155,0,-1.58722906430794,-1.59377837322121,-214.77119548062
156,0,-1.59518132234764,-1.59377837322121,-219.420541936064
157,0,-1.60301973511098,-1.60941930610377,-224.118803608524
158,0,-1.61075906381943,-1.60941930610377,-228.866241742425
159,0,-1.61838698628005,-1.62463888361352,-233.663129395347
160,0,-1.62591750744441,-1.62463888361352,-238.50975173143
161,0,-1.63333895736116,-1.63944513415536,-243.406406331022
162,0,-1.64066461799882,-1.63944513415536,-248.353403517134
163,0,-1.64788344323576,-1.65384574630819,-253.351066699123
164,0,-1.6550080237118,-1.65384574630819,-258.399732733829
165,0,-1.66202791005057,-1.66784808444041,-263.49975230395
166,0,-1.66895503168922,-1.66784808444041,-268.651490312757
167,0,-1.67577951015728,-1.68145920335749,-273.855326292981
168,0,-1.68251264238324,-1.68145920335749,-279.111654825577
169,0,-1.68914509613165,-1.69468586204877,-284.420885960341
170,0,-1.69568756317406,-1.69468586204877,-289.783445624012
171,0,-1.70213123393631,-1.70753453659734,-295.199775990346
172,0,-1.70848622112593,-1.70753453659734,-300.670335767376
173,0,-1.71474421528712,-1.72001143230916,-306.195600323098
174,0,-1.72091477497436,-1.72001143230916,-311.776061510819
175,0,-1.72699006927633,-1.73212249511551,-317.41222694852
176,0,-1.73297912639556,-1.73212249511551,-323.104618314612
177,0,-1.7388745733021,-1.74387342229585,-328.853767875062
178,0,-1.74468493060574,-1.74387342229585,-334.660211822912
179,0,-1.75040326335171,-1.755269672567,-340.524477845125
180,0,-1.75603760633601,-1.755269672567,-346.447062169982
181,0,-1.76158144367905,-1.76631647557938,-352.428387311457
182,0,-1.76704234522069,-1.76631647557938,-358.468724142158
183,0,-1.77241419591579,-1.7770188408579,-364.568047615437
184,0,-1.77770412063887,-1.7770188408579,-370.725768448561
185,0,-1.78290638765273,-1.78738156622305,-376.940232466927
186,0,-1.78802769604195,-1.78738156622305,-383.207786509378
187,0,-1.79306268052386,-1.79740924572399,-389.521048418444
188,0,-1.79801763280035,-1.79740924572399,-395.865772353383
189,0,-1.80288753782354,-1.80710627711409,-402.215453684885
190,0,-1.80767829759721,-1.80710627711409,-408.523059832137
191,0,-1.81238523168536,-1.81647686889607,-414.711546360509
192,0,-1.81701386939752,-1.81647686889607,-420.671620701372
193,0,-1.82155984984957,-1.8255250469621,-426.283877905645
194,0,-1.82602834601877,-1.8255250469621,-431.472085634398
195,0,-1.83041530204171,-1.83425466085336,-436.250004029683
196,0,-1.83472555032225,-1.83425466085336,-440.709468180331
197,0,-1.83895532598634,-1.84266938965984,-444.964446190017
198,0,-1.84310913605275,-1.84266938965984,-449.107830375394
199,0,-1.84718349307522,-1.85077274758156,-453.200436143417
200,0,-1.8511825933403,-1.85077274758156,-457.277503727863
201,0,-1.85510321371052,-1.8585680891692,-461.358141216931
202,0,-1.8589492538878,-1.8585680891692,-465.452385089822
203,0,-1.86271774234085,-1.86605861426252,-469.565482568628
204,0,-1.86641229585835,-1.86605861426252,-473.700250219931
205,0,-1.87003018220492,-1.87324737264148,-477.858307910262
206,0,-1.8735747484791,-1.87324737264148,-482.040704734791
207,0,-1.87704348979983,-1.88013726840631,-486.248230013282
208,0,-1.88043949637681,-1.88013726840631,-490.481565595678
209,0,-1.88376047908831,-1.88673106409933,-494.741359863612
210,0,-1.88700928365887,-1.88673106409933,-499.028263810967
211,0,-1.89018382545656,-1.89303138458227,-503.342949116699
212,0,-1.89328671775108,-1.89303138458227,-507.686117873826
213,0,-1.89631606943657,-1.89904072068013,-512.05850859958
214,0,-1.89927427300642,-1.89904072068013,-516.460900716563
215,0,-1.90215962020338,-1.90476143260379,-520.89411853835
216,0,-1.90497429409307,-1.90476143260379,-525.359035254659
217,0,-1.90771675885781,-1.91019575316032,-529.856577167041
218,0,-1.91038899917385,-1.91019575316032,-534.38772832025
219,0,-1.91298964150493,-1.91534579076162,-538.953535633034
220,0,-1.91552048288541,-1.91534579076162,-543.555114621102
221,0,-1.91798030213653,-1.92021353223948,-548.193655808855
222,0,-1.92037071912603,-1.92021353223948,-552.870431938687
223,0,-1.9226906553266,-1.92480084547554,-557.586806104707
224,0,-1.92494156365992,-1.92480084547554,-562.344240961201
225,0,-1.92712249874746,-1.92910948185341,-567.144309185444
226,0,-1.92923475654669,-1.92910948185341,-571.98870541103
227,0,-1.93127751551302,-1.9331410785402,-576.879259893319
228,0,-1.93325192440013,-1.9331410785402,-581.817954225557
229,0,-1.93515727635664,-1.93689716060353,-586.806939496009
230,0,-1.936994582486,-1.93689716060353,-591.848557367595
231,0,-1.93876324164904,-1.94037914297001,-596.945364678223
232,0,-1.94046413666113,-1.94037914297001,-602.100162310588
233,0,-1.94209676326167,-1.94358833223063,-607.316029276464
234,0,-1.94366188516252,-1.94358833223063,-612.596363218634
235,0,-1.94515908628163,-1.94652592829791,-617.944928876784
236,0,-1.94658902024861,-1.94652592829791,-623.365916525238
237,0,-1.94795135058145,-1.94919302591923,-628.864013018792
238,0,-1.94924662969842,-1.94919302591923,-634.444488950059
239,0,-1.95047459224856,-1.95159061605046,-640.113306636219
240,0,-1.95163569817258,-1.95159061605046,-645.87725538144
241,0,-1.95272974487861,-1.95371958709364,-651.744122965309
242,0,-1.95375710843911,-1.95371958709364,-657.72291600747
243,0,-1.95471764073559,-1.9555807260017,-663.824147446643
244,0,-1.95561164246862,-1.9555807260017,-670.06021802193
245,0,-1.9564390117814,-1.95717471925347,-676.445932410512
246,0,-1.95719998239936,-1.95717471925347,-682.999213289091
247,0,-1.95789449057885,-1.95850215370127,-689.742115108994
248,0,-1.95852271137773,-1.95850215370127,-696.702307837048
249,0,-1.95908461106929,-1.95956351729345,-703.915328813542
250,0,-1.95958031427386,-1.95956351729345,-711.428154556017
251,0,-1.96000980922687,-1.96035919967361,-719.305185741057
252,0,-1.96037317827525,-1.96035919967361,-727.639005591847
253,0,-1.96067042359213,-1.96088949265818,-736.571615353465
254,0,-1.96090159336015,-1.96088949265818,-746.342256421373
255,0,-1.9610666956855,-1.96115459059352,-757.419376132912
256,0,-1.96116575265135,-1.96115459059352,-771.024583184599


==> Results/files_txt/Rr_Eigen_0.5lambda_normalized.txt <==
Var1,iid,Eigen_values_ClarkedB,Iso,NonIso
1,-24.0823996531185,-12.7246991245708,-13.9995671003693,-15.0175900223936
2,-24.0823996531185,-16.2264401571657,-13.9995671003693,-15.0194950048176
3,-24.0823996531185,-17.3536111579239,-17.8176364295372,-15.1195160325677
4,-24.0823996531185,-18.1400641252468,-17.8176364295372,-15.1343833250346
5,-24.0823996531185,-18.6862479362161,-18.959182814839,-15.317366333016
6,-24.0823996531185,-19.1381144402653,-18.959182814839,-15.3729488011252
7,-24.0823996531185,-19.4985277952825,-19.6920819335464,-15.6042534560246
8,-24.0823996531185,-19.8151586612225,-19.6920819335464,-15.7478199856997
9,-24.0823996531185,-20.0836879062973,-20.2335959707765,-15.9465799942323
10,-24.0823996531185,-20.3269876590707,-20.2335959707765,-15.9690807590212
11,-24.0823996531185,-20.5406424676892,-20.6629139865672,-15.9741332251979
12,-24.0823996531185,-20.7378964845292,-20.6629139865672,-15.9946347760979
13,-24.0823996531185,-20.9150578636727,-21.0182525634621,-16.0610530569954
14,-24.0823996531185,-21.080702323196,-21.0182525634621,-16.1143748959472
15,-24.0823996531185,-21.2318340714863,-21.3210666327742,-16.2214564791861
16,-24.0823996531185,-21.3744320108276,-21.3210666327742,-16.2740933169622
17,-24.0823996531185,-21.5060583564481,-21.5846293225692,-16.3069781473064
18,-24.0823996531185,-21.6311059036654,-21.5846293225692,-16.4216661541654
19,-24.0823996531185,-21.7475691971,-21.81773244691,-16.4492921377241
20,-24.0823996531185,-21.8588042296547,-21.81773244691,-16.5736725191396
21,-24.0823996531185,-21.9631404965304,-22.0265035304579,-16.7436006888673
22,-24.0823996531185,-22.0632204496831,-22.0265035304579,-16.9157381933208
23,-24.0823996531185,-22.1576357135678,-22.2153852252984,-16.9421069168966
24,-24.0823996531185,-22.2485174324129,-22.2153852252984,-16.970072423981
25,-24.0823996531185,-22.3346650350054,-22.3877019577035,-17.103460467192
26,-24.0823996531185,-22.417831161862,-22.3877019577035,-17.3345090223261
27,-24.0823996531185,-22.4969821712012,-22.5460065645527,-17.5279857296876
28,-24.0823996531185,-22.573582915642,-22.5460065645527,-17.5312152165212
29,-24.0823996531185,-22.6467355481083,-22.6923021408734,-17.8313728531043
30,-24.0823996531185,-22.7176811563751,-22.6923021408734,-17.8583205514364
31,-24.0823996531185,-22.7856336572017,-22.8281894328444,-18.0163250055178
32,-24.0823996531185,-22.8516568179579,-22.8281894328444,-18.1851831544297
33,-24.0823996531185,-22.9150575286027,-22.9549678983039,-18.407769453748
34,-24.0823996531185,-22.9767567288577,-22.9549678983039,-18.5676595458885
35,-24.0823996531185,-23.0361394063643,-23.0737068901442,-18.9005754046565
36,-24.0823996531185,-23.0940098145895,-23.0737068901442,-18.9672056997726
37,-24.0823996531185,-23.1498191264147,-23.1852969765838,-19.0651835885986
38,-24.0823996531185,-23.2042750746779,-23.1852969765838,-19.1812018679673
39,-24.0823996531185,-23.2568853757898,-23.2904877015342,-19.6742792415903
40,-24.0823996531185,-23.3082770418652,-23.2904877015342,-19.805128352561
41,-24.0823996531185,-23.3580064520213,-23.3899158707657,-19.8561943867872
42,-24.0823996531185,-23.4066324490201,-23.3899158707657,-20.3332544183828
43,-24.0823996531185,-23.453753574627,-23.4841270813738,-20.5034617015807
44,-24.0823996531185,-23.4998705966106,-23.4841270813738,-20.5919081292706
45,-24.0823996531185,-23.544618813295,-23.5735923437924,-20.6291089216182
46,-24.0823996531185,-23.5884491261162,-23.5735923437924,-21.3855305441195
47,-24.0823996531185,-23.6310290589997,-23.6587210806609,-21.3876415248173
48,-24.0823996531185,-23.6727663893174,-23.6587210806609,-21.5385466814671
49,-24.0823996531185,-23.7133570420083,-23.739871410976,-22.0049021683518
50,-24.0823996531185,-23.7531712586642,-23.739871410976,-22.242719267268
51,-24.0823996531185,-23.7919301155695,-23.8173583728022,-22.318093260442
52,-24.0823996531185,-23.829970988799,-23.8173583728022,-22.5346224957381
53,-24.0823996531185,-23.8670373278863,-23.8914605614268,-23.1564912434171
54,-24.0823996531185,-23.9034375760883,-23.8914605614268,-23.2989018063491
55,-24.0823996531185,-23.9389351676969,-23.9624255358783,-23.6179534472484
56,-24.0823996531185,-23.9738129478715,-23.9624255358783,-24.0488127000936
57,-24.0823996531185,-24.0078522712354,-24.0304742582847,-24.1283315236024
58,-24.0823996531185,-24.0413132306973,-24.0304742582847,-24.3257545474485
59,-24.0823996531185,-24.0739933080358,-24.0958047665613,-24.7879240918879
60,-24.0823996531185,-24.1061322869911,-24.0958047665613,-25.1576374102502
61,-24.0823996531185,-24.1375422117086,-24.1585952340382,-25.3962888741553
62,-24.0823996531185,-24.168444665642,-24.1585952340382,-26.0412993474575
63,-24.0823996531185,-24.1986648838797,-24.2190065348861,-26.2438285405559
64,-24.0823996531185,-24.2284080793204,-24.2190065348861,-26.5075117828875
65,-24.0823996531185,-24.2575114711372,-24.2771844081467,-26.5613187968176
66,-24.0823996531185,-24.2861654967926,-24.2771844081467,-27.369358004695
67,-24.0823996531185,-24.3142182934267,-24.333261293457,-27.3863460397893
68,-24.0823996531185,-24.3418469198669,-24.333261293457,-27.6547280426346
69,-24.0823996531185,-24.3689094860241,-24.3873578964839,-28.5846517219697
70,-24.0823996531185,-24.3955709003463,-24.3873578964839,-28.7520881901641
71,-24.0823996531185,-24.4216984046636,-24.4395845304644,-28.8291398082266
72,-24.0823996531185,-24.4474458413345,-24.4395845304644,-29.6912196274421
73,-24.0823996531185,-24.4726888336694,-24.490042271212,-29.8382273349165
74,-24.0823996531185,-24.4975711186686,-24.490042271212,-30.0126851874418
75,-24.0823996531185,-24.5219760293282,-24.538823955874,-30.1471050115711
76,-24.0823996531185,-24.5460380515058,-24.538823955874,-31.1465738468996
77,-24.0823996531185,-24.569647624749,-24.5860150501354,-31.1677516122231
78,-24.0823996531185,-24.5929307457755,-24.5860150501354,-31.4714909724081
79,-24.0823996531185,-24.6157844177044,-24.6316944041309,-32.2197205526932
80,-24.0823996531185,-24.6383268299679,-24.6316944041309,-32.5092107723314
81,-24.0823996531185,-24.6604610591534,-24.6759349137739,-32.5829503768193
82,-24.0823996531185,-24.682298099338,-24.6759349137739,-33.0378116070578
83,-24.0823996531185,-24.7037466570999,-24.7188041013561,-33.2912300636475
84,-24.0823996531185,-24.7249110818689,-24.7188041013561,-33.4434968039674
85,-24.0823996531185,-24.7457053079766,-24.7603646269605,-33.691812209994
86,-24.0823996531185,-24.7662275371274,-24.7603646269605,-33.9256755341239
87,-24.0823996531185,-24.7863965657475,-24.800674740351,-35.3955228605218
88,-24.0823996531185,-24.8063048973351,-24.800674740351,-36.9183242143735
89,-24.0823996531185,-24.8258758572854,-24.8397886814586,-38.4936672529587
90,-24.0823996531185,-24.8451966585029,-24.8397886814586,-39.0675174872638
91,-24.0823996531185,-24.8641948512392,-24.8777570363258,-40.1211553166194
92,-24.0823996531185,-24.8829527282626,-24.8777570363258,-41.8004069445758
93,-24.0823996531185,-24.9014017865038,-24.9146270543206,-43.5310554164147
94,-24.0823996531185,-24.9196197360195,-24.9146270543206,-45.3127483178549
95,-24.0823996531185,-24.9375417654842,-24.9504429315692,-47.1451471294806
96,-24.0823996531185,-24.9552413102198,-24.9504429315692,-47.1736266289373
97,-24.0823996531185,-24.9726570165835,-24.985246064831,-49.0279268372376
98,-24.0823996531185,-24.9898583268249,-24.985246064831,-50.9607755635586
99,-24.0823996531185,-25.006787129713,-25.019075279438,-52.9433942180737
100,-24.0823996531185,-25.0235091325105,-25.019075279438,-54.9754961669242
101,-24.0823996531185,-25.0399692680761,-25.0519670344119,-57.0568069197721
102,-24.0823996531185,-25.056229745604,-25.0519670344119,-59.1870638336555
103,-24.0823996531185,-25.072238359041,-25.0839556074459,-61.3660158329008
104,-24.0823996531185,-25.0880540373802,-25.0839556074459,-63.5934231443542
105,-24.0823996531185,-25.1036272665273,-25.1150732620727,-65.8690570472488
106,-24.0823996531185,-25.1190138959633,-25.1150732620727,-68.1926996370642
107,-24.0823996531185,-25.1341669470112,-25.1453503990408,-70.5641436027875
108,-24.0823996531185,-25.1491393748041,-25.1453503990408,-72.9831920170202
109,-24.0823996531185,-25.1638865909822,-25.1748156936487,-75.4496581384128
110,-24.0823996531185,-25.1784588274382,-25.1748156936487,-77.9633652259527
111,-24.0823996531185,-25.1928137514457,-25.2034962205728,-80.5241463646541
112,-24.0823996531185,-25.2069990300144,-25.2034962205728,-83.1318443022427
113,-24.0823996531185,-25.220974460868,-25.2314175675283,-85.7863112964435
114,-24.0823996531185,-25.2347852929023,-25.2314175675283,-88.4874089725277
115,-24.0823996531185,-25.2483933377865,-25.2586039389379,-91.2350081907785
116,-24.0823996531185,-25.2618415625231,-25.2586039389379,-94.0289889235862
117,-24.0823996531185,-25.2750936841605,-25.2850782506424,-96.8692401418822
118,-24.0823996531185,-25.2881905144098,-25.2850782506424,-99.7556597106691
119,-24.0823996531185,-25.3010975744076,-25.3108622165642,-102.688154293404
120,-24.0823996531185,-25.3138536383891,-25.3108622165642,-105.666639265031
121,-24.0823996531185,-25.3264259369624,-25.3359764281281,-108.691038633467
122,-24.0823996531185,-25.3388513166661,-25.3359764281281,-111.761284969375
123,-24.0823996531185,-25.3510986290959,-25.360440427151,-114.877319344064
124,-24.0823996531185,-25.3632028955102,-25.360440427151,-118.03909127539
125,-24.0823996531185,-25.3751345056509,-25.384272772834,-121.246558681535
126,-24.0823996531185,-25.3869267511577,-25.384272772834,-124.499687842572
127,-24.0823996531185,-25.3985514822752,-25.407491103415,-127.798453369724
128,-24.0823996531185,-25.4100403504797,-25.407491103415,-131.14283818226
129,-24.0823996531185,-25.4213665936699,-25.4301121929855,-134.532833491978
130,-24.0823996531185,-25.4325603069049,-25.4301121929855,-137.968438795235
131,-24.0823996531185,-25.4435960473167,-25.452152003916,-141.449661872518
132,-24.0823996531185,-25.4545024320335,-25.452152003916,-144.976518795543
133,-24.0823996531185,-25.4652552730935,-25.4736257352868,-148.54903394191
134,-24.0823996531185,-25.4758817833304,-25.4736257352868,-152.167240017331
135,-24.0823996531185,-25.4863589691506,-25.4945478676863,-155.831178085496
136,-24.0823996531185,-25.49671270825,-25.4945478676863,-159.540897605619
137,-24.0823996531185,-25.5069211443768,-25.5149322046911,-163.296456477765
138,-24.0823996531185,-25.5170088851047,-25.5149322046911,-167.097921096044
139,-24.0823996531185,-25.5269551577534,-25.5347919113203,-170.945366409784
140,-24.0823996531185,-25.5367833609577,-25.5347919113203,-174.838875992829
141,-24.0823996531185,-25.546473754863,-25.5541395497205,-178.778542121092
142,-24.0823996531185,-25.5560485867964,-25.5541395497205,-182.764465858555
143,-24.0823996531185,-25.5654891017939,-25.5729871123156,-186.796757151885
144,-24.0823996531185,-25.5748164502126,-25.5729871123156,-190.875534933888
145,-24.0823996531185,-25.5840128166584,-25.5913460526315,-195.000927236026
146,-24.0823996531185,-25.5930983057975,-25.5913460526315,-199.173071310243
147,-24.0823996531185,-25.60205599892,-25.6092273139874,-203.392113760396
148,-24.0823996531185,-25.6109050034376,-25.6092273139874,-207.658210683558
149,-24.0823996531185,-25.619629256708,-25.6266413562247,-211.971527821543
150,-24.0823996531185,-25.628246914681,-25.6266413562247,-216.332240722998
151,-24.0823996531185,-25.6367427322807,-25.64359818063,-220.740534916426
152,-24.0823996531185,-25.6451339573258,-25.64359818063,-225.196606094562
153,-24.0823996531185,-25.6534061257822,-25.6601073531947,-229.70066031054
154,-24.0823996531185,-25.6615756183728,-25.6601073531947,-234.252914186297
155,-24.0823996531185,-25.6696287174264,-25.6761780263397,-238.853595133738
156,-24.0823996531185,-25.6775809754661,-25.6761780263397,-243.502941589182
157,-24.0823996531185,-25.6854193882295,-25.6918189592223,-248.201203261643
158,-24.0823996531185,-25.6931587169379,-25.6918189592223,-252.948641395543
159,-24.0823996531185,-25.7007866393985,-25.707038536732,-257.745529048465
160,-24.0823996531185,-25.7083171605629,-25.707038536732,-262.592151384548
161,-24.0823996531185,-25.7157386104797,-25.7218447872738,-267.488805984141
162,-24.0823996531185,-25.7230642711173,-25.7218447872738,-272.435803170252
163,-24.0823996531185,-25.7302830963543,-25.7362453994267,-277.433466352242
164,-24.0823996531185,-25.7374076768303,-25.7362453994267,-282.482132386948
165,-24.0823996531185,-25.7444275631691,-25.7502477375589,-287.582151957069
166,-24.0823996531185,-25.7513546848077,-25.7502477375589,-292.733889965876
167,-24.0823996531185,-25.7581791632758,-25.763858856476,-297.9377259461
168,-24.0823996531185,-25.7649122955017,-25.763858856476,-303.194054478695
169,-24.0823996531185,-25.7715447492501,-25.7770855151673,-308.50328561346
170,-24.0823996531185,-25.7780872162926,-25.7770855151673,-313.86584527713
171,-24.0823996531185,-25.7845308870548,-25.7899341897158,-319.282175643464
172,-24.0823996531185,-25.7908858742444,-25.7899341897158,-324.752735420495
173,-24.0823996531185,-25.7971438684056,-25.8024110854277,-330.277999976216
174,-24.0823996531185,-25.8033144280929,-25.8024110854277,-335.858461163938
175,-24.0823996531185,-25.8093897223948,-25.814522148234,-341.494626601639
176,-24.0823996531185,-25.8153787795141,-25.814522148234,-347.187017967731
177,-24.0823996531185,-25.8212742264206,-25.8262730754143,-352.936167528181
178,-24.0823996531185,-25.8270845837242,-25.8262730754143,-358.74261147603
179,-24.0823996531185,-25.8328029164702,-25.8376693256855,-364.606877498244
180,-24.0823996531185,-25.8384372594545,-25.8376693256855,-370.5294618231
181,-24.0823996531185,-25.8439810967975,-25.8487161286979,-376.510786964576
182,-24.0823996531185,-25.8494419983392,-25.8487161286979,-382.551123795276
183,-24.0823996531185,-25.8548138490343,-25.8594184939764,-388.650447268556
184,-24.0823996531185,-25.8601037737574,-25.8594184939764,-394.808168101679
185,-24.0823996531185,-25.8653060407712,-25.8697812193415,-401.022632120045
186,-24.0823996531185,-25.8704273491604,-25.8697812193415,-407.290186162497
187,-24.0823996531185,-25.8754623336424,-25.8798088988425,-413.603448071563
188,-24.0823996531185,-25.8804172859188,-25.8798088988425,-419.948172006501
189,-24.0823996531185,-25.885287190942,-25.8895059302326,-426.297853338003
190,-24.0823996531185,-25.8900779507157,-25.8895059302326,-432.605459485255
191,-24.0823996531185,-25.8947848848039,-25.8988765220146,-438.793946013627
192,-24.0823996531185,-25.899413522516,-25.8988765220146,-444.75402035449
193,-24.0823996531185,-25.9039595029681,-25.9079247000806,-450.366277558764
194,-24.0823996531185,-25.9084279991373,-25.9079247000806,-455.554485287517
195,-24.0823996531185,-25.9128149551602,-25.9166543139719,-460.332403682801
196,-24.0823996531185,-25.9171252034407,-25.9166543139719,-464.79186783345
197,-24.0823996531185,-25.9213549791048,-25.9250690427783,-469.046845843136
198,-24.0823996531185,-25.9255087891712,-25.9250690427783,-473.190230028513
199,-24.0823996531185,-25.9295831461937,-25.9331724007001,-477.282835796536
200,-24.0823996531185,-25.9335822464588,-25.9331724007001,-481.359903380981
201,-24.0823996531185,-25.937502866829,-25.9409677422877,-485.44054087005
202,-24.0823996531185,-25.9413489070063,-25.9409677422877,-489.534784742941
203,-24.0823996531185,-25.9451173954593,-25.948458267381,-493.647882221746
204,-24.0823996531185,-25.9488119489768,-25.948458267381,-497.78264987305
205,-24.0823996531185,-25.9524298353234,-25.95564702576,-501.94070756338
206,-24.0823996531185,-25.9559744015976,-25.95564702576,-506.12310438791
207,-24.0823996531185,-25.9594431429183,-25.9625369215248,-510.3306296664
208,-24.0823996531185,-25.9628391494953,-25.9625369215248,-514.563965248796
209,-24.0823996531185,-25.9661601322068,-25.9691307172178,-518.82375951673
210,-24.0823996531185,-25.9694089367774,-25.9691307172178,-523.110663464085
211,-24.0823996531185,-25.9725834785751,-25.9754310377008,-527.425348769817
212,-24.0823996531185,-25.9756863708696,-25.9754310377008,-531.768517526944
213,-24.0823996531185,-25.9787157225551,-25.9814403737986,-536.140908252699
214,-24.0823996531185,-25.9816739261249,-25.9814403737986,-540.543300369681
215,-24.0823996531185,-25.9845592733219,-25.9871610857223,-544.976518191469
216,-24.0823996531185,-25.9873739472116,-25.9871610857223,-549.441434907777
217,-24.0823996531185,-25.9901164119763,-25.9925954062788,-553.93897682016
218,-24.0823996531185,-25.9927886522923,-25.9925954062788,-558.470127973369
219,-24.0823996531185,-25.9953892946234,-25.9977454438801,-563.035935286152
220,-24.0823996531185,-25.9979201360039,-25.9977454438801,-567.63751427422
221,-24.0823996531185,-26.000379955255,-26.002613185358,-572.276055461974
222,-24.0823996531185,-26.0027703722445,-26.002613185358,-576.952831591805
223,-24.0823996531185,-26.0050903084451,-26.007200498594,-581.669205757826
224,-24.0823996531185,-26.0073412167784,-26.007200498594,-586.42664061432
225,-24.0823996531185,-26.009522151866,-26.0115091349719,-591.226708838562
226,-24.0823996531185,-26.0116344096652,-26.0115091349719,-596.071105064148
227,-24.0823996531185,-26.0136771686315,-26.0155407316587,-600.961659546437
228,-24.0823996531185,-26.0156515775186,-26.0155407316587,-605.900353878676
229,-24.0823996531185,-26.0175569294751,-26.019296813722,-610.889339149127
230,-24.0823996531185,-26.0193942356045,-26.019296813722,-615.930957020714
231,-24.0823996531185,-26.0211628947675,-26.0227787960885,-621.027764331342
232,-24.0823996531185,-26.0228637897796,-26.0227787960885,-626.182561963707
233,-24.0823996531185,-26.0244964163802,-26.0259879853491,-631.398428929583
234,-24.0823996531185,-26.026061538281,-26.0259879853491,-636.678762871753
235,-24.0823996531185,-26.0275587394001,-26.0289255814164,-642.027328529902
236,-24.0823996531185,-26.0289886733671,-26.0289255814164,-647.448316178357
237,-24.0823996531185,-26.0303510036999,-26.0315926790377,-652.94641267191
238,-24.0823996531185,-26.0316462828169,-26.0315926790377,-658.526888603178
239,-24.0823996531185,-26.0328742453671,-26.033990269169,-664.195706289338
240,-24.0823996531185,-26.0340353512911,-26.033990269169,-669.959655034559
241,-24.0823996531185,-26.0351293979971,-26.0361192402121,-675.826522618427
242,-24.0823996531185,-26.0361567615576,-26.0361192402121,-681.805315660588
243,-24.0823996531185,-26.0371172938541,-26.0379803791202,-687.906547099761
244,-24.0823996531185,-26.0380112955871,-26.0379803791202,-694.142617675048
245,-24.0823996531185,-26.0388386648999,-26.039574372372,-700.528332063631
246,-24.0823996531185,-26.0395996355179,-26.039574372372,-707.08161294221
247,-24.0823996531185,-26.0402941436973,-26.0409018068198,-713.824514762113
248,-24.0823996531185,-26.0409223644962,-26.0409018068198,-720.784707490167
249,-24.0823996531185,-26.0414842641878,-26.0419631704119,-727.99772846666
250,-24.0823996531185,-26.0419799673924,-26.0419631704119,-735.510554209135
251,-24.0823996531185,-26.0424094623454,-26.0427588527921,-743.387585394175
252,-24.0823996531185,-26.0427728313937,-26.0427588527921,-751.721405244966
253,-24.0823996531185,-26.0430700767106,-26.0432891457767,-760.654015006584
254,-24.0823996531185,-26.0433012464786,-26.0432891457767,-770.424656074491
255,-24.0823996531185,-26.043466348804,-26.043554243712,-781.501775786031
256,-24.0823996531185,-26.0435654057698,-26.043554243712,-795.106982837717


==> Results/files_txt/Rr_Eigen_0.5lambda_normalized_noniso1.txt <==
Var1,NonIso
1,-16.4235800808331
2,-16.4284978560988
3,-16.4325262224342
4,-16.447502149912
5,-16.4551227741106
6,-16.4808251548181
7,-16.4911648619477
8,-16.5287091872479
9,-16.5404558140887
10,-16.5914072610029
11,-16.6028067585855
12,-16.6691837049996
13,-16.6780362476545
14,-16.7623148294999
15,-16.7659699062636
16,-16.8664401031896
17,-16.8710896455513
18,-16.9792856428281
19,-16.9958106429035
20,-17.104351476216
21,-17.13679463231
22,-17.2414884298436
23,-17.2943736588405
24,-17.3905529509708
25,-17.4688959936513
26,-17.5514068682572
27,-17.660727212621
28,-17.723917166638
29,-17.870251371321
30,-17.9079557754425
31,-18.0978722870787
32,-18.103399368856
33,-18.3101291778837
34,-18.3440149403031
35,-18.5280308130553
36,-18.6091270089573
37,-18.7569940971597
38,-18.8936805519909
39,-18.9969129073631
40,-19.1981738598392
41,-19.2476850261079
42,-19.5092120002416
43,-19.5231334927576
44,-19.7813990078619
45,-19.8691165308949
46,-20.0641547324097
47,-20.2367130636965
48,-20.3573912435666
49,-20.6265489506049
50,-20.6610238845582
51,-20.9749711654846
52,-21.0392888901937
53,-21.2991546623312
54,-21.4756398410765
55,-21.6334989213361
56,-21.9363548453158
57,-21.977931368417
58,-22.3323822233749
59,-22.4222373139777
60,-22.696784418621
61,-22.9341458452352
62,-23.0710735221803
63,-23.455187664754
64,-23.472999658501
65,-23.849067470626
66,-24.0397847440348
67,-24.2526559922251
68,-24.6355608470702
69,-24.6658986481569
70,-25.0887431645417
71,-25.2614694297111
72,-25.5211395194972
73,-25.9187427839367
74,-25.963039890622
75,-26.4143986053431
76,-26.6087145066746
77,-26.8751720940007
78,-27.3328315953047
79,-27.3453188455498
80,-27.8247993657705
81,-28.0926684821098
82,-28.3135761378849
83,-28.8116135854804
84,-28.8899434031345
85,-29.318878037657
86,-29.7265375961802
87,-29.8353376963098
88,-30.3609626054756
89,-30.6045179518986
90,-30.8957246226656
91,-31.4395973921273
92,-31.5261639118555
93,-31.9925563199647
94,-32.4939996331602
95,-32.5545785510704
96,-33.1256429478085
97,-33.5108327426131
98,-33.7057300704119
99,-34.294822159038
100,-34.5798014160388
101,-34.8929031174566
102,-35.4999584983237
103,-35.7044320875761
104,-36.1159754900167
105,-36.7409429049988
106,-36.8887108900734
107,-37.3748511696901
108,-38.0176923158206
109,-38.1371730602035
110,-38.6694599732516
111,-39.3301493642445
112,-39.4550161811713
113,-39.9997572991711
114,-40.6782821736504
115,-40.8482455557949
116,-41.3657239671106
117,-42.0620842427703
118,-42.3238636542017
119,-42.7673661490406
120,-43.4815744223501
121,-43.8901212270781
122,-44.2047153913986
123,-44.93679698285
124,-45.5568566533155
125,-45.6778287284739
126,-46.4278217737537
127,-47.1867888879769
128,-47.3359648234818
129,-47.9547444758317
130,-48.7317045905316
131,-49.242061931834
132,-49.5176869485003
133,-50.3127109456434
134,-51.1167976752486
135,-51.2934570588881
136,-51.9299699475455
137,-52.7522523109779
138,-53.5136244893017
139,-53.5836710752252
140,-54.424254336035
141,-55.2740320019117
142,-55.9335352864428
143,-56.1330358227338
144,-57.001299420354
145,-57.8788583212632
146,-58.5955575414661
147,-58.7657499913862
148,-59.6620138730998
149,-60.5676914245556
150,-61.4828261614048
151,-61.5604551536636
152,-62.4074637010318
153,-63.3416518093986
154,-64.2854404506261
155,-64.9211783458103
156,-65.2388818394341
157,-66.2020304965791
158,-67.1749433074335
159,-68.1576795838651
160,-68.8338656390783
161,-69.150301129584
162,-70.1528723091379
163,-71.1654601207486
164,-72.1881342731999
165,-73.2209672669975
166,-73.603152869713
167,-74.2640344800444
168,-75.3174142580877
169,-76.3811880102163
170,-77.4554403097074
171,-78.5402590005445
172,-79.6357353099544
173,-79.9604565656737
174,-80.7419639673383
175,-81.8590433299974
176,-82.9870755160952
177,-84.1261665453217
178,-85.2764264877763
179,-86.4379696216137
180,-87.61091460006
181,-88.7953846284393
182,-89.9915076519231
183,-91.1994165547615
184,-92.4192493718321
185,-93.6511495134139
186,-94.8952660041721
187,-96.1517537374338
188,-97.4207737459334
189,-98.7024934903134
190,-99.9970871667984
191,-101.304736035583
192,-102.62562877164
193,-103.959961839813
194,-105.307939896253
195,-106.669776218472
196,-108.045693166513
197,-109.435922678011
198,-110.84070680022
199,-112.260298262408
200,-113.694961092404
201,-115.144971281527
202,-116.610617502587
203,-118.092201886224
204,-119.590040861472
205,-121.104466067147
206,-122.635825341501
207,-124.1844837985
208,-125.750825000192
209,-127.335252235857
210,-128.938189920105
211,-130.560085123729
212,-132.201409253084
213,-133.862659896049
214,-135.544362855237
215,-137.247074392302
216,-138.971383710807
217,-140.717915709512
218,-142.487334043072
219,-144.280344533311
220,-146.097698981592
221,-147.940199441681
222,-149.808703023203
223,-151.704127308812
224,-153.627456484057
225,-155.579748298447
226,-157.562142000286
227,-159.57586741774
228,-161.622255396064
229,-163.702749847964
230,-165.81892173392
231,-167.972485365705
232,-170.165317524991
233,-172.399480017255
234,-174.677246449945
235,-177.00113424792
236,-179.373943220259
237,-181.798802401942
238,-184.279227458384
239,-186.819191730258
240,-189.423215118311
241,-192.096476631593
242,-194.844958818267
243,-197.675635911116
244,-200.59672310351
245,-203.618013242826
246,-206.751341773935
247,-210.011245495122
248,-213.415924543242
249,-216.988698758494
250,-220.760311266554
251,-224.772776179593
252,-229.086269784323
253,-233.792673576669
254,-239.045904622751
255,-245.144869898993
256,-252.808373490435


==> Results/files_txt/Rr_Eigen_0.5lambda_normalized_noniso2.txt <==
Var1,NonIso
1,-17.4061940107534
2,-17.4061940107534
3,-17.4149440600245
4,-17.4149440600245
5,-17.4324462619462
6,-17.4324462619462
7,-17.4587048253069
8,-17.4587048253069
9,-17.4937260683695
10,-17.4937260683695
11,-17.5375184249782
12,-17.5375184249782
13,-17.5900924527235
14,-17.5900924527235
15,-17.6514608431809
16,-17.6514608431809
17,-17.7216384342473
18,-17.7216384342473
19,-17.8006422246
20,-17.8006422246
21,-17.8884913903133
22,-17.8884913903133
23,-17.9852073036664
24,-17.9852073036664
25,-18.0908135541873
26,-18.0908135541873
27,-18.2053359719761
28,-18.2053359719761
29,-18.3288026533663
30,-18.3288026533663
31,-18.4612439889731
32,-18.4612439889731
33,-18.6026926942034
34,-18.6026926942034
35,-18.7531838422876
36,-18.7531838422876
37,-18.9127548999184
38,-18.9127548999184
39,-19.0814457655712
40,-19.0814457655712
41,-19.2592988106059
42,-19.2592988106059
43,-19.4463589232381
44,-19.4463589232381
45,-19.6426735554951
46,-19.6426735554951
47,-19.8482927732613
48,-19.8482927732613
49,-20.0632693095449
50,-20.0632693095449
51,-20.2876586210914
52,-20.2876586210914
53,-20.5215189484889
54,-20.5215189484889
55,-20.7649113799205
56,-20.7649113799205
57,-21.0178999187241
58,-21.0178999187241
59,-21.2805515549388
60,-21.2805515549388
61,-21.5529363410273
62,-21.5529363410273
63,-21.835127471979
64,-21.835127471979
65,-22.1272013700094
66,-22.1272013700094
67,-22.4292377740949
68,-22.4292377740949
69,-22.7413198345908
70,-22.7413198345908
71,-23.0635342132087
72,-23.0635342132087
73,-23.3959711886378
74,-23.3959711886378
75,-23.7387247681294
76,-23.7387247681294
77,-24.0918928053757
78,-24.0918928053757
79,-24.455577125048
80,-24.455577125048
81,-24.8298836543809
82,-24.8298836543809
83,-25.2149225622235
84,-25.2149225622235
85,-25.610808406008
86,-25.610808406008
87,-26.0176602871209
88,-26.0176602871209
89,-26.4356020152036
90,-26.4356020152036
91,-26.8647622819482
92,-26.8647622819482
93,-27.3052748449974
94,-27.3052748449974
95,-27.7572787226142
96,-27.7572787226142
97,-28.2209183998312
98,-28.2209183998312
99,-28.696344046859
100,-28.696344046859
101,-29.1837117505872
102,-29.1837117505872
103,-29.6831837600922
104,-29.6831837600922
105,-30.1949287471362
106,-30.1949287471362
107,-30.719122082733
108,-30.7191220827331
109,-31.2559461309449
110,-31.2559461309451
111,-31.8055905611844
112,-31.8055905611845
113,-32.3682526804015
114,-32.3682526804016
115,-32.9441377866739
116,-32.9441377866739
117,-33.5334595458447
118,-33.5334595458447
119,-34.1364403930169
120,-34.136440393017
121,-34.7533119608781
122,-34.7533119608782
123,-35.3843155370283
124,-35.3843155370283
125,-36.029702552681
126,-36.029702552681
127,-36.6897351053636
128,-36.6897351053636
129,-37.3646865184836
130,-37.3646865184837
131,-38.0548419409441
132,-38.0548419409443
133,-38.7604989903028
134,-38.7604989903028
135,-39.4819684433502
136,-39.4819684433504
137,-40.2195749783959
138,-40.2195749783959
139,-40.9736579740099
140,-40.97365797401
141,-41.7445723695117
142,-41.7445723695117
143,-42.532689593075
144,-42.5326895930751
145,-43.3383985640056
146,-43.3383985640057
147,-44.1621067765086
148,-44.1621067765087
149,-45.0042414731326
150,-45.0042414731327
151,-45.8652509170715
152,-45.8652509170716
153,-46.7456057736377
154,-46.7456057736379
155,-47.6458006125158
156,-47.645800612516
157,-48.566355543903
158,-48.5663555439031
159,-49.5078180033448
160,-49.507818003345
161,-50.4707647020702
162,-50.4707647020702
163,-51.4558037619033
164,-51.4558037619033
165,-52.4635770565046
166,-52.4635770565046
167,-53.4947627837749
168,-53.4947627837749
169,-54.5500782978821
170,-54.5500782978821
171,-55.630283233599
172,-55.6302832335991
173,-56.7361829606281
174,-56.7361829606282
175,-57.8686324114588
176,-57.8686324114589
177,-59.0285403332747
178,-59.0285403332747
179,-60.2168740226949
180,-60.216874022695
181,-61.4346646120312
182,-61.4346646120313
183,-62.6830129875831
184,-62.6830129875832
185,-63.9630964347828
186,-63.9630964347829
187,-65.276176122277
188,-65.276176122277
189,-66.6236055580592
190,-66.6236055580593
191,-68.0068401764759
192,-68.006840176476
193,-69.4274482465427
194,-69.4274482465427
195,-70.887123331115
196,-70.8871233311151
197,-72.3876985751404
198,-72.3876985751404
199,-73.9311631622106
200,-73.9311631622106
201,-75.5196813556048
202,-75.5196813556048
203,-77.1556146378692
204,-77.1556146378692
205,-78.8415475883868
206,-78.8415475883869
207,-80.5803183004952
208,-80.5803183004953
209,-82.3750543511647
210,-82.3750543511647
211,-84.2292156148337
212,-84.2292156148338
213,-86.1466455839076
214,-86.1466455839076
215,-88.131633357997
216,-88.131633357997
217,-90.1889891452312
218,-90.1889891452313
219,-92.3241370606824
220,-92.3241370606824
221,-94.5432303280586
222,-94.5432303280586
223,-96.8532958745381
224,-96.8532958745381
225,-99.2624180429974
226,-99.2624180429974
227,-101.779975194486
228,-101.779975194486
229,-104.416949102109
230,-104.416949102109
231,-107.18633654633
232,-107.18633654633
233,-110.103707694415
234,-110.103707694415
235,-113.187980841029
236,-113.187980841029
237,-116.462525798177
238,-116.462525798177
239,-119.956784391475
240,-119.956784391476
241,-123.708739369387
242,-123.708739369387
243,-127.768847618905
244,-127.768847618905
245,-132.206664078708
246,-132.206664078708
247,-137.12282016719
248,-137.12282016719
249,-142.672842164616
250,-142.672842164616
251,-149.121303384291
252,-149.121303384291
253,-156.993271943704
254,-156.993271943704
255,-167.688933534808
256,-167.688933534808


==> Results/files_txt/SNR_SE_LoSNLoS_CSIT_lambda_0.5.txt <==
SNR,Cap_LoS,Capacity_iso,Capacity_LoSNLoS_iso,Capacity_noniso1,Capacity_LoSNLoS_noniso1,Capacity_noniso2,Capacity_LoSNLoS_noniso2,Capacity_noniso3,Capacity_LoSNLoS_noniso3
0,0.538383064347737,0.253469967193096,0.655491935200145,0.200635668963697,0.65913721514468,0.215787812536997,0.686378707250882,0.230360408756415,0.697723032151468
2,0.554672783667823,0.317569872437124,0.719797878268263,0.23157048686897,0.700616303193895,0.251267688390191,0.735029139662515,0.271041921011616,0.751317001212318
4,0.571079295021427,0.392336971524822,0.794556824040662,0.264833527235017,0.744445307038076,0.289671667050029,0.786908654158348,0.315450215927112,0.808985217102753
6,0.587560002065733,0.477905199834798,0.879948984888403,0.300346703117613,0.79052567742676,0.330906023357416,0.84193144263681,0.363486135210382,0.870713304452825
8,0.604088143907561,0.574080012200341,0.975822138968185,0.338026616900003,0.838759945200423,0.374871762343791,0.899972836996849,0.415028845790808,0.936323359875146
10,0.620671020640661,0.680378147497161,1.0817304092452,0.377790742012201,0.889048188008634,0.421465234673788,0.960886405098973,0.469948790007813,1.00561334597253
12,0.637468248391286,0.796080116172073,1.19698615926404,0.419551890545581,0.941288659134648,0.470575979120854,1.0245206865314,0.528112679706101,1.07839598984912
14,0.654438294742279,0.920305516909628,1.32074098659075,0.463214731708291,0.995391403791842,0.522106652682706,1.09073015596245,0.589389534204685,1.15449648595084
16,0.671519252785163,1.05209493889394,1.45205276344584,0.508690633601293,1.0512685981553,0.575958256947157,1.15939816518267,0.653641769681411,1.23375384775832
18,0.688670936802153,1.19047793173991,1.58995820877006,0.555883778308591,1.10882044704962,0.632029450098262,1.23044206554217,0.720735758292985,1.31603199666438
20,0.70586755510184,1.33451084113871,1.73352270289772,0.604692962378825,1.16795015603841,0.690231127872154,1.30379910183472,0.790542712609888,1.40127815286985
22,0.723107676092212,1.48331803337386,1.88187553335002,0.655010578763113,1.22854730733699,0.750478450955494,1.37935161161102,0.862943343733759,1.48935737434798
24,0.740551470787276,1.63611683701568,2.03422946012819,0.706723705858793,1.29051101173927,0.812691679231504,1.45697574663108,0.937832699376153,1.58010862023927
26,0.758174535886597,1.79222054688014,2.18989586501345,0.759720172252507,1.35373503154935,0.876793999563337,1.53655770301155,1.01511506813647,1.67339379740003
28,0.775912655890828,1.95103338897083,2.34828933277547,0.813892531503217,1.41811347098116,0.94271701063607,1.61799639575783,1.09469645771889,1.76909469431131
30,0.793724160442364,2.11205482338753,2.50891299764567,0.869137857455836,1.48354720636048,1.01039820955641,1.70120606461616,1.17648598970018,1.86712592230699


==> Results/files_txt/SNR_SE_LoSNLoS_Iso.txt <==
SNR,Iso_NLoS,Iso_NLoS_LoS
0,0.433133251927085,0.847768379206466
5,0.702153149175334,1.13440815174529
10,1.0285573447797,1.47963804227395
15,1.39386856354459,1.86481657406463
20,1.78399412726333,2.27550844815779
25,2.18928073085528,2.70199133047345
30,2.60358215071483,3.13785875429803


==> Results/files_txt/SNR_SE_LoSNLoS_NonIso.txt <==
SNR,NonIso_NLoS,NonIso_NLoS_LoS
0,0.339352393488145,0.713985529585435
5,0.449114519110988,0.846696784186733
10,0.570121294782613,0.994459106833187
15,0.700907545336706,1.15470145766026
20,0.839924926085949,1.32574262914063
25,0.984383926119035,1.50582202785589
30,1.13320432218687,1.6925083036888


==> Results/files_txt/SNR_SE_NLoS.txt <==
SNR,iid,Jakes,Iso,NonIso
0,0.428704602177335,0.344870673298681,0.432992312375612,0.337870865832912
2,0.572069858947553,0.447229568595187,0.532812034958263,0.380411263156531
4,0.741964185360267,0.564477534943244,0.643142003623094,0.424692873674507
6,0.9371670812222,0.694952940644096,0.763472561663598,0.470762063753626
8,1.15548641875218,0.83624400382395,0.892027454740387,0.518705793612968
10,1.39439167538214,0.986153961172662,1.02835998171995,0.568368778785015
12,1.65116676695879,1.1424468956724,1.17091242840154,0.619543201108825
14,1.92321263070226,1.30326582251858,1.31831046194092,0.672305585672311
16,2.20755184292813,1.46723606808023,1.47036940179042,0.726227360916837
18,2.5030557036638,1.63359602661743,1.62610869326835,0.781676043620589
20,2.80695862717696,1.80113341613211,1.78418716820002,0.8379518748963
22,3.1183040729539,1.9696803205379,1.9447875012202,0.89520413349331
24,3.43478218433913,2.13861840869462,2.10750140036269,0.953258841580592
26,3.75669846556172,2.30815092106526,2.27154885887168,1.01192265668951
28,4.08246921472828,2.47799775795379,2.43656509380331,1.0711934203972
30,4.41020411119093,2.6476124803219,2.60321299353583,1.13112925075485


==> Results/files_txt/SNR_SE_NLoS_CSIT_lambda_0.25.txt <==
SNR,iid,Jakes,Iso,NonIso1,NonIso2,NonIso3
0,0.543285634798888,0.483676737427122,0.478826510967339,0.300792462854747,0.33138812664323,0.364129203639122
2,0.686427606782713,0.580938593158544,0.575108771637063,0.338492160706072,0.375386517062767,0.415720743850391
4,0.851978679564586,0.688419573740447,0.681502173066455,0.378274397042869,0.422008313218762,0.470692838129119
6,1.03957475573545,0.805403824401006,0.797289385659353,0.420053532639948,0.471148142405084,0.5289066701628
8,1.24820245689911,0.93102200569016,0.921590420385186,0.46374007749663,0.522705162996679,0.590220433371788
10,1.47635319319198,1.06431130587986,1.05344735580082,0.509241944145148,0.576577114978203,0.654498428431178
12,1.72217526381415,1.20429546705077,1.19188622766958,0.556460845598306,0.63266912887032,0.721610627344455
14,1.98366109882821,1.35003149492748,1.33596350258556,0.605293136275884,0.690890165428062,0.791436588581736
16,2.25876173729604,1.50064641964761,1.48480027505192,0.655631016520792,0.751153427768127,0.86385842849934
18,2.54550990893869,1.65535936043215,1.63761602117656,0.707363727063061,0.813383264594609,0.938772731951751
20,2.8420871247198,1.81348655287659,1.7937309078408,0.760373867624964,0.877502275463137,1.01607579106401
22,3.1468618653825,1.97443799859205,1.95255145431109,0.814557134824218,0.943441236970019,1.09566941479098
24,3.45841308623981,2.13771167593118,2.11357938627191,0.869813760893088,1.01113663634383,1.17746647948651
26,3.77552758270899,2.30289175488796,2.27640419645284,0.926052351883863,1.08052960658254,1.26138787268016
28,4.09717580459769,2.46962588067827,2.44067909650486,0.983186119837982,1.15156380342288,1.34735410997594
30,4.42249811788117,2.63763225512859,2.60612110064513,1.04113704656463,1.22418878787142,1.43529402189166


==> Results/files_txt/SNR_SE_NLoS_CSIT_lambda_0.5.txt <==
SNR,iid,Jakes,Iso,NonIso1,wrong,NonIso2,NonIso3
0,0.271668986926225,0.253481176102693,0.253502656565368,0.200616163765446,-Inf,0.215794915449953,0.230344982945922
2,0.343238432813509,0.317620341017355,0.31760071292196,0.231539325669971,-Inf,0.251273713275544,0.271033850556666
4,0.426010813106429,0.392424973913862,0.392361974350221,0.264794724239377,-Inf,0.289676182908891,0.315452488952238
6,0.519800356404579,0.478028247557092,0.477924538380547,0.30030973659894,-Inf,0.330909906707692,0.363498053609363
8,0.624106737218156,0.574233456619939,0.574092791327357,0.337995507925694,-Inf,0.374873844587513,0.4150502059332
10,0.738172200386209,0.680558357636338,0.68038075048659,0.377768364069884,-Inf,0.421463501265123,0.469975019147752
12,0.8610759957369,0.796281434149061,0.79607631493316,0.419539043227745,-Inf,0.47057441435096,0.528140621877096
14,0.991807320062121,0.920529245261529,0.920301622849474,0.46321235597825,-Inf,0.52209940814285,0.589407340482861
16,1.12934382420406,1.05234071927818,1.05209366128731,0.508693002981024,-Inf,0.575939322087102,0.653643153928897
18,1.27269895445694,1.19073865231387,1.19048113663537,0.55588683548983,-Inf,0.632003439374875,0.720720019724249
20,1.42096743984761,1.33477622363381,1.33452159882209,0.604691127321416,-Inf,0.690199180350735,0.790516088405688
22,1.57333738294421,1.48358367981355,1.48333814934053,0.655001029637049,-Inf,0.750441213440525,0.862915806534609
24,1.72910034563916,1.6363784634631,1.63614219000578,0.706713194662754,-Inf,0.812647032118268,0.937808903489472
26,1.88764646589034,1.79247595953669,1.79224987618069,0.759714932810767,-Inf,0.876743704862772,1.01508877749122
28,2.04845831888481,1.95128642997932,1.95107087169293,0.813892315865883,-Inf,0.942659032722305,1.09466222053067
30,2.21110763618572,2.11230629012275,2.11210417255944,0.869146491275829,-Inf,1.01033700190751,1.17644146682893


==> Results/files_txt/ScalarGreen.txt <==
z	1	5	10	25
-100	-30.992315776605274	-30.99752054668206	-31.013705509134173	-31.123743333832707
-99	-30.948672131104015	-30.953982439214975	-30.970493942779072	-31.082687243175965
-98	-30.904585486209527	-30.91000457374992	-30.926852579513543	-31.041264533263778
-97	-30.860046757357246	-30.865577999769375	-30.88277287721241	-30.999469123679624
-96	-30.81504657767048	-30.820693491442064	-30.838246039534177	-30.957294799255514
-95	-30.769575286141595	-30.775341536246977	-30.793263005863523	-30.914735206939923
-94	-30.723622915188336	-30.729512323005554	-30.747814440758727	-30.871783852636515
-93	-30.67717917754503	-30.683195729284677	-30.70189072287503	-30.82843409801989
-92	-30.630233452445733	-30.636381308130517	-30.655481933332965	-30.784679157336168
-91	-30.58277477105276	-30.58905827409026	-30.60857784349848	-30.740512094196983
-90	-30.534791801080758	-30.541215488475522	-30.561167902139545	-30.695925818377052
-89	-30.486272830562335	-30.49284144381768	-30.513241221921355	-30.65091308262685
-88	-30.43720575069709	-30.443924247461585	-30.464786565199695	-30.605466479513733
-87	-30.387578037721326	-30.394451604239855	-30.41579232906912	-30.55957843830658
-86	-30.3373767337305	-30.344410798165562	-30.366246529619573	-30.513241221921355
-85	-30.28658842638098	-30.29378867307593	-30.3161367853517	-30.466446923947224
-84	-30.235199227391632	-30.242571612154467	-30.26545029969764	-30.419187465775643
-83	-30.183194749759092	-30.190745516252903	-30.214173842590085	-30.37145459385779
-82	-30.130560083593192	-30.13829578092791	-30.162293731018295	-30.323239877119196
-81	-30.077279770471108	-30.08520727210041	-30.109795808505257	-30.274534704564115
-80	-30.023337776199917	-30.031464300237623	-30.05666542343524	-30.225330283106548
-79	-29.968717461867534	-29.977050592949396	-30.00288740615577	-30.175617635669617
-78	-29.913401553051383	-29.92194926588101	-29.948446044772304	-30.12538759960031
-77	-29.857372107042277	-29.86614279177449	-29.893325059547724	-30.074630825452747
-76	-29.800610477928025	-29.809612967558948	-29.837507575812058	-30.023337776199917
-75	-29.74309727936687	-29.752340879318155	-29.780976095280593	-29.971498726941338
-74	-29.684812344864888	-29.694306864969793	-29.72371246567073	-29.919103765182896
-73	-29.625734685353823	-29.63549047447553	-29.66569784849936	-29.86614279177449
-72	-29.56584244384626	-29.575870427384444	-29.606912684933413	-29.812605522602105
-71	-29.505112846923097	-29.51542456749361	-29.54733665955613	-29.758481491143055
-70	-29.44352215278411	-29.454129814389113	-29.486948661901057	-29.703760052006704
-69	-29.38104559556527	-29.391962111608056	-29.42572674559367	-29.64843038559842
-68	-29.31765732559622	-29.3288963711364	-29.363648084928347	-29.592481504061666
-67	-29.25333034523758	-29.26490641392968	-29.300688928694257	-29.535902258672543
-66	-29.188036439899733	-29.199964906111838	-29.236824551049324	-29.47868134888288
-65	-29.121746103802437	-29.13404329047252	-29.17202919922513	-29.420807333232283
-64	-29.054428459986674	-29.067111712843904	-29.106276037828565	-29.362268642377238
-63	-28.98605117403654	-28.999138942894383	-29.03953708948739	-29.303053594515998
-62	-28.91658036090821	-28.930092288827186	-28.97178317156683	-29.24315041352276
-61	-28.8459804841947	-28.859937505417058	-28.902983828663004	-29.182547250143493
-60	-28.77421424707739	-28.788638694756024	-28.833107260555938	-29.12123220664952
-59	-28.701242474127525	-28.716158199009843	-28.762120245280478	-29.05919336539383
-58	-28.62702398302094	-28.642456484407855	-28.68998805694751	-28.996418821770163
-57	-28.551515445115335	-28.56749201560058	-28.616674377920294	-28.932896722136423
-56	-28.47467123370969	-28.49122111941886	-28.54214120492214	-28.868615307332956
-55	-28.396443258656802	-28.413597836954892	-28.46634874862143	-28.803562962503335
-54	-28.316780785829625	-28.334573762756307	-28.389255326209643	-28.737728274011516
-53	-28.23563023974636	-28.25409786977817	-28.31081724645626	-28.671100094345448
-52	-28.152934987433905	-28.17211631857045	-28.230988686694065	-28.603667616004298
-51	-28.0686351013488	-28.088572248988264	-28.149721561158216	-28.535420455485678
-50	-27.982667098873474	-28.003405552494364	-28.066965380075054	-28.46634874862143
-49	-27.894963655555397	-27.91655262287373	-27.982667098873474	-28.396443258656802
-48	-27.805453288849296	-27.827946082894364	-27.89677095687447	-28.325695498628956
-47	-27.714060008646516	-27.737514484118915	-27.809218304806844	-28.25409786977817
-46	-27.620702930318025	-27.645181976693152	-27.719947420502923	-28.181643817918452
-45	-27.52529584534227	-27.550867945499732	-27.628893312152613	-28.108328009905
-44	-27.427746743816517	-27.454486608559883	-27.535987508544565	-28.03414653256311
-43	-27.32795728223603	-27.35594657297976	-27.441157835809065	-27.959097116686472
-42	-27.22582218884017	-27.255150343057828	-27.344328180310775	-27.883179388970355
-41	-27.12122859753043	-27.151993774378482	-27.24541823753718	-27.806395155014364
-40	-27.014055299817457	-27.04636546679543	-27.14434324711233	-27.728748716805715
-39	-26.90417190239373	-26.93814608813249	-27.04101371446354	-27.65024722837062
-38	-26.791437875683798	-26.827207619172246	-26.93533512021955	-27.570901093549637
-37	-26.675701476002995	-26.713412509030917	-26.827207619172246	-27.490724410099148
-36	-26.55679852064136	-26.5966127282936	-26.716525731656674	-27.409735464529433
-35	-26.434550991132944	-26.476648705261244	-26.603178031585095	-27.32795728223603
-34	-26.308765434979712	-26.353348128288534	-26.48704683722685	-27.24541823753718
-33	-26.17923112992408	-26.226524594409515	-26.36800791331442	-27.16215272815686
-32	-26.045717967179826	-26.095976081188752	-26.245930196386173	-27.078201918443558
-31	-25.90797400041003	-25.961483214927018	-26.120675559727665	-26.99361455512889
-30	-25.76572259511628	-25.822807303916125	-25.992098640220963	-26.908447858634986
-29	-25.61865909771921	-25.679688100307697	-25.860046757357246	-26.82276849174651
-28	-25.466446923947224	-25.531841248282326	-25.72435996528633	-26.736653605767742
-27	-25.30871294082324	-25.37895536956983	-25.58487129297233	-26.65019196196659
-26	-25.145041983646685	-25.220688730054256	-25.4414072465119	-26.563485123028894
-25	-24.97497030627311	-25.05666542343524	-25.29378867307593	-26.476648705261244
-24	-24.79797770599962	-24.886471000234664	-25.141832119929145	-26.38981367723549
-23	-24.613477988224908	-24.709647463863114	-24.985351867447307	-26.303127684319524
-22	-24.420807333232283	-24.52568755190476	-24.82416287578296	-26.21675637096676
-21	-24.219209986966423	-24.334028223670963	-24.658084965753808	-26.13088466367373
-20	-24.007820503321874	-24.13404329047252	-24.486948661901057	-26.045717967179826
-19	-23.78564149288679	-23.925035163579736	-24.310603267169203	-25.961483214927018
-18	-23.551515445115335	-23.70622577501686	-24.128927923184627	-25.878429702357426
-17	-23.304088629715743	-23.476746880587037	-23.941846646849502	-25.796829618890122
-16	-23.041764256877435	-23.23563023974636	-23.749348630085336	-25.716978182281203
-15	-22.762640835957967	-22.98179868358115	-23.551515445115335	-25.639193268792425
-14	-22.46442977102893	-22.714060008646516	-23.348557195515657	-25.563814425818165
-13	-22.14434324711233	-22.431107289872095	-23.140860040233004	-25.491201152356446
-12	-21.798938651395837	-22.131532163289332	-22.92904777191461	-25.421730339228116
-11	-21.423897793594705	-21.813862919143148	-22.714060008646516	-25.355792777584305
-10	-21.013705509134173	-21.476648705261244	-22.49724861854087	-25.29378867307593
-9	-20.561167902139545	-21.118627966544814	-22.280491514566883	-25.236122145479982
-8	-20.05666542343524	-20.739048673445527	-22.06631788045945	-25.183194749759092
-7	-19.486948661901057	-20.338257238875844	-21.858029982282332	-25.135398122897563
-6	-18.833107260555938	-19.9187478152748	-21.65979318207205	-25.093105937649163
-5	-18.06696538007505	-19.486948661901057	-21.476648705261244	-25.05666542343524
-4	-17.14434324711233	-19.05601792381964	-21.314388586355552	-25.02638878781505
-3	-15.992098640220963	-18.649493225432238	-21.17923112992408	-25.002544929629625
-2	-14.486948661901057	-18.304088629715743	-21.077265336714866	-24.985351867447307
-1	-12.49724861854087	-18.06696538007505	-21.013705509134173	-24.97497030627311
0	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
1	-12.49724861854087	-18.06696538007505	-21.013705509134173	-24.97497030627311
2	-14.486948661901057	-18.304088629715743	-21.077265336714866	-24.985351867447307
3	-15.992098640220963	-18.649493225432238	-21.17923112992408	-25.002544929629625
4	-17.14434324711233	-19.05601792381964	-21.314388586355552	-25.02638878781505
5	-18.06696538007505	-19.486948661901057	-21.476648705261244	-25.05666542343524
6	-18.833107260555938	-19.9187478152748	-21.65979318207205	-25.093105937649163
7	-19.486948661901057	-20.338257238875844	-21.858029982282332	-25.135398122897563
8	-20.05666542343524	-20.739048673445527	-22.06631788045945	-25.183194749759092
9	-20.561167902139545	-21.118627966544814	-22.280491514566883	-25.236122145479982
10	-21.013705509134173	-21.476648705261244	-22.49724861854087	-25.29378867307593
11	-21.423897793594705	-21.813862919143148	-22.714060008646516	-25.355792777584305
12	-21.798938651395837	-22.131532163289332	-22.92904777191461	-25.421730339228116
13	-22.14434324711233	-22.431107289872095	-23.140860040233004	-25.491201152356446
14	-22.46442977102893	-22.714060008646516	-23.348557195515657	-25.563814425818165
15	-22.762640835957967	-22.98179868358115	-23.551515445115335	-25.639193268792425
16	-23.041764256877435	-23.23563023974636	-23.749348630085336	-25.716978182281203
17	-23.304088629715743	-23.476746880587037	-23.941846646849502	-25.796829618890122
18	-23.551515445115335	-23.70622577501686	-24.128927923184627	-25.878429702357426
19	-23.78564149288679	-23.925035163579736	-24.310603267169203	-25.961483214927018
20	-24.007820503321874	-24.13404329047252	-24.486948661901057	-26.045717967179826
21	-24.219209986966423	-24.334028223670963	-24.658084965753808	-26.13088466367373
22	-24.420807333232283	-24.52568755190476	-24.82416287578296	-26.21675637096676
23	-24.613477988224908	-24.709647463863114	-24.985351867447307	-26.303127684319524
24	-24.79797770599962	-24.886471000234664	-25.141832119929145	-26.38981367723549
25	-24.97497030627311	-25.05666542343524	-25.29378867307593	-26.476648705261244
26	-25.145041983646685	-25.220688730054256	-25.4414072465119	-26.563485123028894
27	-25.30871294082324	-25.37895536956983	-25.58487129297233	-26.65019196196659
28	-25.466446923947224	-25.531841248282326	-25.72435996528633	-26.736653605767742
29	-25.61865909771921	-25.679688100307697	-25.860046757357246	-26.82276849174651
30	-25.76572259511628	-25.822807303916125	-25.992098640220963	-26.908447858634986
31	-25.90797400041003	-25.961483214927018	-26.120675559727665	-26.99361455512889
32	-26.045717967179826	-26.095976081188752	-26.245930196386173	-27.078201918443558
33	-26.17923112992408	-26.226524594409515	-26.36800791331442	-27.16215272815686
34	-26.308765434979712	-26.353348128288534	-26.48704683722685	-27.24541823753718
35	-26.434550991132944	-26.476648705261244	-26.603178031585095	-27.32795728223603
36	-26.55679852064136	-26.5966127282936	-26.716525731656674	-27.409735464529433
37	-26.675701476002995	-26.713412509030917	-26.827207619172246	-27.490724410099148
38	-26.791437875683798	-26.827207619172246	-26.93533512021955	-27.570901093549637
39	-26.90417190239373	-26.93814608813249	-27.04101371446354	-27.65024722837062
40	-27.014055299817457	-27.04636546679543	-27.14434324711233	-27.728748716805715
41	-27.12122859753043	-27.151993774378482	-27.24541823753718	-27.806395155014364
42	-27.22582218884017	-27.255150343057828	-27.344328180310775	-27.883179388970355
43	-27.32795728223603	-27.35594657297976	-27.441157835809065	-27.959097116686472
44	-27.427746743816517	-27.454486608559883	-27.535987508544565	-28.03414653256311
45	-27.52529584534227	-27.550867945499732	-27.628893312152613	-28.108328009905
46	-27.620702930318025	-27.645181976693152	-27.719947420502923	-28.181643817918452
47	-27.714060008646516	-27.737514484118915	-27.809218304806844	-28.25409786977817
48	-27.805453288849296	-27.827946082894364	-27.89677095687447	-28.325695498628956
49	-27.894963655555397	-27.91655262287373	-27.982667098873474	-28.396443258656802
50	-27.982667098873474	-28.003405552494364	-28.066965380075054	-28.46634874862143
51	-28.0686351013488	-28.088572248988264	-28.149721561158216	-28.535420455485678
52	-28.152934987433905	-28.17211631857045	-28.230988686694065	-28.603667616004298
53	-28.23563023974636	-28.25409786977817	-28.31081724645626	-28.671100094345448
54	-28.316780785829625	-28.334573762756307	-28.389255326209643	-28.737728274011516
55	-28.396443258656802	-28.413597836954892	-28.46634874862143	-28.803562962503335
56	-28.47467123370969	-28.49122111941886	-28.54214120492214	-28.868615307332956
57	-28.551515445115335	-28.56749201560058	-28.616674377920294	-28.932896722136423
58	-28.62702398302094	-28.642456484407855	-28.68998805694751	-28.996418821770163
59	-28.701242474127525	-28.716158199009843	-28.762120245280478	-29.05919336539383
60	-28.77421424707739	-28.788638694756024	-28.833107260555938	-29.12123220664952
61	-28.8459804841947	-28.859937505417058	-28.902983828663004	-29.182547250143493
62	-28.91658036090821	-28.930092288827186	-28.97178317156683	-29.24315041352276
63	-28.98605117403654	-28.999138942894383	-29.03953708948739	-29.303053594515998
64	-29.054428459986674	-29.067111712843904	-29.106276037828565	-29.362268642377238
65	-29.121746103802437	-29.13404329047252	-29.17202919922513	-29.420807333232283
66	-29.188036439899733	-29.199964906111838	-29.236824551049324	-29.47868134888288
67	-29.25333034523758	-29.26490641392968	-29.300688928694257	-29.535902258672543
68	-29.31765732559622	-29.3288963711364	-29.363648084928347	-29.592481504061666
69	-29.38104559556527	-29.391962111608056	-29.42572674559367	-29.64843038559842
70	-29.44352215278411	-29.454129814389113	-29.486948661901057	-29.703760052006704
71	-29.505112846923097	-29.51542456749361	-29.54733665955613	-29.758481491143055
72	-29.56584244384626	-29.575870427384444	-29.606912684933413	-29.812605522602105
73	-29.625734685353823	-29.63549047447553	-29.66569784849936	-29.86614279177449
74	-29.684812344864888	-29.694306864969793	-29.72371246567073	-29.919103765182896
75	-29.74309727936687	-29.752340879318155	-29.780976095280593	-29.971498726941338
76	-29.800610477928025	-29.809612967558948	-29.837507575812058	-30.023337776199917
77	-29.857372107042277	-29.86614279177449	-29.893325059547724	-30.074630825452747
78	-29.913401553051383	-29.92194926588101	-29.948446044772304	-30.12538759960031
79	-29.968717461867534	-29.977050592949396	-30.00288740615577	-30.175617635669617
80	-30.023337776199917	-30.031464300237623	-30.05666542343524	-30.225330283106548
81	-30.077279770471108	-30.08520727210041	-30.109795808505257	-30.274534704564115
82	-30.130560083593192	-30.13829578092791	-30.162293731018295	-30.323239877119196
83	-30.183194749759092	-30.190745516252903	-30.214173842590085	-30.37145459385779
84	-30.235199227391632	-30.242571612154467	-30.26545029969764	-30.419187465775643
85	-30.28658842638098	-30.29378867307593	-30.3161367853517	-30.466446923947224
86	-30.3373767337305	-30.344410798165562	-30.366246529619573	-30.513241221921355
87	-30.387578037721326	-30.394451604239855	-30.41579232906912	-30.55957843830658
88	-30.43720575069709	-30.443924247461585	-30.464786565199695	-30.605466479513733
89	-30.486272830562335	-30.49284144381768	-30.513241221921355	-30.65091308262685
90	-30.534791801080758	-30.541215488475522	-30.561167902139545	-30.695925818377052
91	-30.58277477105276	-30.58905827409026	-30.60857784349848	-30.740512094196983
92	-30.630233452445733	-30.636381308130517	-30.655481933332965	-30.784679157336168
93	-30.67717917754503	-30.683195729284677	-30.70189072287503	-30.82843409801989
94	-30.723622915188336	-30.729512323005554	-30.747814440758727	-30.871783852636515
95	-30.769575286141595	-30.775341536246977	-30.793263005863523	-30.914735206939923
96	-30.81504657767048	-30.820693491442064	-30.838246039534177	-30.957294799255514
97	-30.860046757357246	-30.865577999769375	-30.88277287721241	-30.999469123679624
98	-30.904585486209527	-30.91000457374992	-30.926852579513543	-31.041264533263778
99	-30.948672131104015	-30.953982439214975	-30.970493942779072	-31.082687243175965
100	-30.992315776605274	-30.99752054668206	-31.013705509134173	-31.123743333832707

==> Results/files_txt/Spacing_SE_NLoS.txt <==
Spacing,iid,Jakes,Iso,NonIso
2,1.40350295502057,1.35833247007261,1.31709876470108,0.797678019270862
3,2.10524533047,1.64749660851085,1.58698200733754,0.892332061297153
4,2.80718558049236,1.80127152836279,1.78444177800333,0.959839200565255
5,3.50883391548484,1.90831257517429,1.93994617494202,1.01231626428259
6,4.21063469426477,1.99075376576246,2.06854263508593,1.05543395665348
7,4.9121146406279,2.05787918962256,2.17776448995216,1.09166972265139
8,5.6141472243495,2.11492281700703,2.27348557530956,1.12335106286703


==> Results/files_txt/Spacing_SE_NLoS_CSIT.txt <==
Spacing,iid,Jakes,Iso,NonIso1,wrong,NonIso2,NonIso3
2,1.42097975894573,1.33477223346969,1.33452069822758,0.604721645510488,0,0.690209684278832,0.790516170928483
3,2.13151341232409,1.61619087533113,1.5992034752102,0.694178010802016,0,0.797661197179244,0.919804609051009
4,2.84198862729316,1.81345646333481,1.79397920790942,0.760229096517395,0,0.877428377756211,1.01604740395097
5,3.55244656173843,1.9694643701387,1.94768013214315,0.81287747770191,0,0.941248351917386,1.09304900505354
6,4.26285388886941,2.09866170229663,2.07514412001544,0.856497522356399,0,0.994904088324936,1.15756664562493
7,4.97352288103258,2.20883626469569,2.18363273049675,0.894029107319631,0,1.04061858313023,1.21342391159378
8,5.68405936078672,2.3048897358948,2.27836280700423,0.926415774700001,0,1.08121561793368,1.26216023582057

==> Results/files_txt/Spacing_SE_NLoS_Correct.txt <==
Spacing,iid,Jakes,Iso,NonIso
2,1.40353358743543,1.3139091371156,1.31688893693527,0.797615493325724
3,2.10529942083614,1.60579398232227,1.58683768983871,0.892220393656614
4,2.80722397943263,1.80675390340265,1.78429174186418,0.959800334049467
5,3.50896852758157,1.96506585197888,1.93981339609578,1.01236345473316
6,4.21073150768561,2.09556838345778,2.06839223471401,1.0553870357507
7,4.91253597606803,2.20688268300907,2.17788093868584,1.09178866680159
8,5.61413852255942,2.30354814848874,2.27328009615361,1.12335353270136


==> Results/files_txt/VectorGreen.txt <==
z	1	5	10	25
-100	-70.99275004937391	-57.02896427288388	-51.056919246960604	-43.428232547615444
-99	-70.86181911287012	-56.898349950482626	-50.9272845478953	-43.305064275645215
-98	-70.72955917818665	-56.76641635408744	-50.79636045809871	-43.18079614590865
-97	-70.59594299162981	-56.633136632145835	-50.664121351195305	-43.055409917156204
-96	-70.46094245256951	-56.4984831071639	-50.53054083816061	-42.92888694388385
-95	-70.32452857798287	-56.36242724157864	-50.39559173714864	-42.8012081669371
-94	-70.18667146512308	-56.224939601854366	-50.259246041834245	-42.67235410402687
-93	-70.04734025219318	-56.085989820691736	-50.12147488818317	-42.542304840176996
-92	-69.90650307689528	-55.94554655722924	-49.982248519556975	-42.41104001812583
-91	-69.76412703271636	-55.80357745510848	-49.84153625005352	-42.278538828708264
-90	-69.62017812280035	-55.66004909826426	-49.699306425976715	-42.14478000124848
-89	-69.47462121124508	-55.51492696429075	-49.55552638532214	-42.009741793997875
-88	-69.32741997164933	-55.36817537522245	-49.41016241515716	-41.87340198465853
-87	-69.17853683272205	-55.219757445557256	-49.263179706765435	-41.73573786103706
-86	-69.02793292074958	-55.069635027334385	-49.11454230841679	-41.59672621188139
-85	-68.87556799870102	-54.91776865206549	-48.96421307561317	-41.456343317958996
-84	-68.72140040173298	-54.7641174693011	-48.812153618650996	-41.31456494344425
-83	-68.56538696883536	-54.6086391815964	-48.65832424732833	-41.17136632769069
-82	-68.40748297033764	-54.45128997562142	-48.50268391261296	-41.02672217747492
-81	-68.24764203097139	-54.29202444913892	-48.34519014507385	-40.88060665980967
-80	-68.08581604815782	-54.13079553355057	-48.18579898986379	-40.73299339543698
-79	-67.92195510516068	-53.96755441168588	-48.02446493802538	-40.583855453126176
-78	-67.75600737871221	-53.802250430480726	-47.86114085387499	-40.43316534491825
-77	-67.5879190406849	-53.63483100816118	-47.69577789820125	-40.28089502247557
-76	-67.41763415334216	-53.46524153551454	-47.528325446994245	-40.12701587471707
-75	-67.2450945576587	-53.29342527079216	-47.35873100539985	-39.971498726941334
-74	-67.07023975415274	-53.11932322774708	-47.186940116570256	-39.81431384166602
-73	-66.89300677561954	-52.94287405626429	-47.01289626505616	-39.6554309214408
-72	-66.71333005109686	-52.76401391499104	-46.83654077435831	-39.49481911392364
-71	-66.53114126032736	-52.582676335318524	-46.657812698226465	-39.332447019546485
-70	-66.3463691779104	-52.39879207600504	-46.47664870526125	-39.16828270213743
-69	-66.15893950625389	-52.21228896766186	-46.292982956339095	-39.00229370291258
-68	-65.96877469634674	-52.02309174624689	-46.10674697434312	-38.83444705830232
-67	-65.77579375527081	-51.83112187462673	-45.91786950564085	-38.66470932213496
-66	-65.57991203925727	-51.63629735117322	-45.72627637270605	-38.493046592765964
-65	-65.38104103096538	-51.43853250425526	-45.531890317233454	-38.319424545814165
-64	-65.1790880995181	-51.23773777136941	-45.33463083304377	-38.14380847324903
-63	-64.9739562416677	-51.03381946152084	-45.134413988020235	-37.96616332966532
-62	-64.7655438022827	-50.826679499319255	-44.93115223425857	-37.7864537866856
-61	-64.55374417214219	-50.616215149088866	-44.72475420554709	-37.6046442965478
-60	-64.33844546079024	-50.40231871710577	-44.515124501225884	-37.42069916606588
-59	-64.11953014194066	-50.184877229867226	-44.30216345539951	-37.234582642298804
-58	-63.896874668620896	-49.96377208606126	-44.0857668904006	-37.04625901142781
-57	-63.67034905490407	-49.73887867963943	-43.86582585331897	-36.85569271252659
-56	-63.43981642068714	-49.51006599109428	-43.642226334324484	-36.662848468116195
-55	-63.20513249552849	-49.27719614370237	-43.41484896542237	-36.46769143362733
-54	-62.96614507704695	-49.04012392110663	-43.18356869818701	-36.27018736815187
-53	-62.722693438797165	-48.79869624217221	-42.94825445892685	-36.070302829153675
-52	-62.474607681859794	-48.55275158854903	-42.70876877964028	-35.86800539413022
-51	-62.22170802360448	-48.30211937980249	-42.46496740303272	-35.66326391257435
-50	-61.9638040161785	-48.04661929032079	-42.21669885978323	-35.45604879198162
-49	-61.70069368622428	-47.7860605014589	-41.9638040161785	-35.246332322087724
-48	-61.43216258610597	-47.5202408815208	-41.70611559018149	-35.03408904200419
-47	-61.15798274549762	-47.24894608519443	-41.44345763397861	-34.81929615545183
-46	-60.87791151051214	-46.97194856291716	-41.175644981066846	-34.601933999872685
-45	-60.591690255584886	-46.6890064693369	-40.90248265601592	-34.38198657583233
-44	-60.29904295100763	-46.39986245851735	-40.62376524519178	-34.15944214380665
-43	-59.99967456626617	-46.104242351776975	-40.339276226985284	-33.93429389617674
-42	-59.693269286078575	-45.80185366201118	-40.0487872604904	-33.70654071302838
-41	-59.379488512149365	-45.492383955973146	-39.752057432169615	-33.47618801116041
-40	-59.05796861901046	-45.17549903322398	-39.44883246089507	-33.243248696534465
-39	-58.72831842673928	-44.85084089723518	-39.13884386294868	-33.007744231229196
-38	-58.39011634660946	-44.51802549035443	-38.82180808021672	-32.76970582676623
-37	-58.042907147567064	-44.17664015993044	-38.49742557707481	-32.52917577641477
-36	-57.68619828148217	-43.8262408177185	-38.1653799145281	-32.28620893970562
-35	-57.3194556929569	-43.466348748621435	-37.82533681431336	-32.040874392825415
-34	-56.94209902449721	-43.096447017703305	-37.47694323123862	-31.79325725872886
-33	-56.55349610933031	-42.71597641606624	-37.11982645950134	-31.5434607305879
-32	-56.15295662109756	-42.324330876403955	-36.753593308716596	-31.291608301447994
-31	-55.73972472078815	-41.920852277618756	-36.37782939874107	-31.03784621150399
-30	-55.3129705049069	-41.50482454458608	-35.99209864022096	-30.782346122022275
-29	-54.8717800127157	-41.07546693376079	-35.59594299162982	-30.52530802135685
-28	-54.41514349139975	-40.63192637768467	-35.18888261541706	-30.266963363420555
-27	-53.9419415420278	-40.1732687415472	-34.770416598475066	-30.007578432017095
-26	-53.45092867049813	-39.69846882300047	-34.34002445909379	-29.747457915204002
-25	-52.94071363837741	-39.206398903143416	-33.897168738785865	-29.486948661901057
-24	-52.40973583755693	-38.69581563354168	-33.4412990793455	-29.2264435778238
-23	-51.8562366842328	-38.16534502442703	-32.971858321899994	-28.9663855990759
-22	-51.278224719254915	-37.613465288551964	-32.488291346906955	-28.707271659017614
-21	-50.67343268045734	-37.03848730385059	-31.990057616819506	-28.449656537138512
-20	-50.039264229523695	-36.43853250425526	-31.476648705261244	-28.194156447656805
-19	-49.37272719821845	-35.81150812357691	-30.947612521065686	-27.941452190898378
-18	-48.67034905490407	-35.15507995788829	-30.40258648911195	-27.6922916531896
-17	-47.9280686087053	-34.46664327459881	-29.84134266010658	-27.447491402787684
-16	-47.14109549019038	-33.74329335207678	-29.26384860981409	-27.20793709296093
-15	-46.303725227431975	-32.98179868358115	-28.67034905490408	-26.9745823524946
-14	-45.40909203264485	-32.178582658777245	-28.06147430610504	-26.74844582357182
-13	-44.44883246089507	-31.329724502453974	-27.438382840257084	-26.530606003186655
-12	-43.412618673745584	-30.430999122705693	-26.8029460353019	-26.322193563801672
-11	-42.28749610034218	-29.477991390267142	-26.157982745497623	-26.124380878870245
-10	-41.056919246960604	-28.46634874862143	-25.50754857518068	-25.938368565345115
-9	-39.699306425976715	-27.392286532472138	-24.85727726325873	-25.765368982557266
-8	-38.1857989898638	-26.253548653174278	-24.21475636093643	-25.6065867953946
-7	-36.47664870526124	-25.05117434946523	-23.58989266640507	-25.46319691481001
-6	-34.515124501225884	-23.792646078662088	-22.995182265774226	-25.336320359064814
-5	-32.21669885978323	-22.49724861854087	-22.445748835341806	-25.22699881642304
-4	-29.44883246089507	-21.204456404296618	-21.95896847862474	-25.13616890956247
-3	-25.992098640220963	-19.984882309134413	-21.553496109330315	-25.0646373350062
-2	-21.476648705261244	-18.948668521984928	-21.247598729702666	-25.013058148459244
-1	-15.507548575180682	-18.237298773062854	-21.0569192469606	-24.981913464936657
0	-10.992098640220963	-17.98179868358115	-20.992098640220963	-24.971498726941338
1	-15.507548575180682	-18.237298773062854	-21.0569192469606	-24.981913464936657
2	-21.476648705261244	-18.948668521984928	-21.247598729702666	-25.013058148459244
3	-25.992098640220963	-19.984882309134413	-21.553496109330315	-25.0646373350062
4	-29.44883246089507	-21.204456404296618	-21.95896847862474	-25.13616890956247
5	-32.21669885978323	-22.49724861854087	-22.445748835341806	-25.22699881642304
6	-34.515124501225884	-23.792646078662088	-22.995182265774226	-25.336320359064814
7	-36.47664870526124	-25.05117434946523	-23.58989266640507	-25.46319691481001
8	-38.1857989898638	-26.253548653174278	-24.21475636093643	-25.6065867953946
9	-39.699306425976715	-27.392286532472138	-24.85727726325873	-25.765368982557266
10	-41.056919246960604	-28.46634874862143	-25.50754857518068	-25.938368565345115
11	-42.28749610034218	-29.477991390267142	-26.157982745497623	-26.124380878870245
12	-43.412618673745584	-30.430999122705693	-26.8029460353019	-26.322193563801672
13	-44.44883246089507	-31.329724502453974	-27.438382840257084	-26.530606003186655
14	-45.40909203264485	-32.178582658777245	-28.06147430610504	-26.74844582357182
15	-46.303725227431975	-32.98179868358115	-28.67034905490408	-26.9745823524946
16	-47.14109549019038	-33.74329335207678	-29.26384860981409	-27.20793709296093
17	-47.9280686087053	-34.46664327459881	-29.84134266010658	-27.447491402787684
18	-48.67034905490407	-35.15507995788829	-30.40258648911195	-27.6922916531896
19	-49.37272719821845	-35.81150812357691	-30.947612521065686	-27.941452190898378
20	-50.039264229523695	-36.43853250425526	-31.476648705261244	-28.194156447656805
21	-50.67343268045734	-37.03848730385059	-31.990057616819506	-28.449656537138512
22	-51.278224719254915	-37.613465288551964	-32.488291346906955	-28.707271659017614
23	-51.8562366842328	-38.16534502442703	-32.971858321899994	-28.9663855990759
24	-52.40973583755693	-38.69581563354168	-33.4412990793455	-29.2264435778238
25	-52.94071363837741	-39.206398903143416	-33.897168738785865	-29.486948661901057
26	-53.45092867049813	-39.69846882300047	-34.34002445909379	-29.747457915204002
27	-53.9419415420278	-40.1732687415472	-34.770416598475066	-30.007578432017095
28	-54.41514349139975	-40.63192637768467	-35.18888261541706	-30.266963363420555
29	-54.8717800127157	-41.07546693376079	-35.59594299162982	-30.52530802135685
30	-55.3129705049069	-41.50482454458608	-35.99209864022096	-30.782346122022275
31	-55.73972472078815	-41.920852277618756	-36.37782939874107	-31.03784621150399
32	-56.15295662109756	-42.324330876403955	-36.753593308716596	-31.291608301447994
33	-56.55349610933031	-42.71597641606624	-37.11982645950134	-31.5434607305879
34	-56.94209902449721	-43.096447017703305	-37.47694323123862	-31.79325725872886
35	-57.3194556929569	-43.466348748621435	-37.82533681431336	-32.040874392825415
36	-57.68619828148217	-43.8262408177185	-38.1653799145281	-32.28620893970562
37	-58.042907147567064	-44.17664015993044	-38.49742557707481	-32.52917577641477
38	-58.39011634660946	-44.51802549035443	-38.82180808021672	-32.76970582676623
39	-58.72831842673928	-44.85084089723518	-39.13884386294868	-33.007744231229196
40	-59.05796861901046	-45.17549903322398	-39.44883246089507	-33.243248696534465
41	-59.379488512149365	-45.492383955973146	-39.752057432169615	-33.47618801116041
42	-59.693269286078575	-45.80185366201118	-40.0487872604904	-33.70654071302838
43	-59.99967456626617	-46.104242351776975	-40.339276226985284	-33.93429389617674
44	-60.29904295100763	-46.39986245851735	-40.62376524519178	-34.15944214380665
45	-60.591690255584886	-46.6890064693369	-40.90248265601592	-34.38198657583233
46	-60.87791151051214	-46.97194856291716	-41.175644981066846	-34.601933999872685
47	-61.15798274549762	-47.24894608519443	-41.44345763397861	-34.81929615545183
48	-61.43216258610597	-47.5202408815208	-41.70611559018149	-35.03408904200419
49	-61.70069368622428	-47.7860605014589	-41.9638040161785	-35.246332322087724
50	-61.9638040161785	-48.04661929032079	-42.21669885978323	-35.45604879198162
51	-62.22170802360448	-48.30211937980249	-42.46496740303272	-35.66326391257435
52	-62.474607681859794	-48.55275158854903	-42.70876877964028	-35.86800539413022
53	-62.722693438797165	-48.79869624217221	-42.94825445892685	-36.070302829153675
54	-62.96614507704695	-49.04012392110663	-43.18356869818701	-36.27018736815187
55	-63.20513249552849	-49.27719614370237	-43.41484896542237	-36.46769143362733
56	-63.43981642068714	-49.51006599109428	-43.642226334324484	-36.662848468116195
57	-63.67034905490407	-49.73887867963943	-43.86582585331897	-36.85569271252659
58	-63.896874668620896	-49.96377208606126	-44.0857668904006	-37.04625901142781
59	-64.11953014194066	-50.184877229867226	-44.30216345539951	-37.234582642298804
60	-64.33844546079024	-50.40231871710577	-44.515124501225884	-37.42069916606588
61	-64.55374417214219	-50.616215149088866	-44.72475420554709	-37.6046442965478
62	-64.7655438022827	-50.826679499319255	-44.93115223425857	-37.7864537866856
63	-64.9739562416677	-51.03381946152084	-45.134413988020235	-37.96616332966532
64	-65.1790880995181	-51.23773777136941	-45.33463083304377	-38.14380847324903
65	-65.38104103096538	-51.43853250425526	-45.531890317233454	-38.319424545814165
66	-65.57991203925727	-51.63629735117322	-45.72627637270605	-38.493046592765964
67	-65.77579375527081	-51.83112187462673	-45.91786950564085	-38.66470932213496
68	-65.96877469634674	-52.02309174624689	-46.10674697434312	-38.83444705830232
69	-66.15893950625389	-52.21228896766186	-46.292982956339095	-39.00229370291258
70	-66.3463691779104	-52.39879207600504	-46.47664870526125	-39.16828270213743
71	-66.53114126032736	-52.582676335318524	-46.657812698226465	-39.332447019546485
72	-66.71333005109686	-52.76401391499104	-46.83654077435831	-39.49481911392364
73	-66.89300677561954	-52.94287405626429	-47.01289626505616	-39.6554309214408
74	-67.07023975415274	-53.11932322774708	-47.186940116570256	-39.81431384166602
75	-67.2450945576587	-53.29342527079216	-47.35873100539985	-39.971498726941334
76	-67.41763415334216	-53.46524153551454	-47.528325446994245	-40.12701587471707
77	-67.5879190406849	-53.63483100816118	-47.69577789820125	-40.28089502247557
78	-67.75600737871221	-53.802250430480726	-47.86114085387499	-40.43316534491825
79	-67.92195510516068	-53.96755441168588	-48.02446493802538	-40.583855453126176
80	-68.08581604815782	-54.13079553355057	-48.18579898986379	-40.73299339543698
81	-68.24764203097139	-54.29202444913892	-48.34519014507385	-40.88060665980967
82	-68.40748297033764	-54.45128997562142	-48.50268391261296	-41.02672217747492
83	-68.56538696883536	-54.6086391815964	-48.65832424732833	-41.17136632769069
84	-68.72140040173298	-54.7641174693011	-48.812153618650996	-41.31456494344425
85	-68.87556799870102	-54.91776865206549	-48.96421307561317	-41.456343317958996
86	-69.02793292074958	-55.069635027334385	-49.11454230841679	-41.59672621188139
87	-69.17853683272205	-55.219757445557256	-49.263179706765435	-41.73573786103706
88	-69.32741997164933	-55.36817537522245	-49.41016241515716	-41.87340198465853
89	-69.47462121124508	-55.51492696429075	-49.55552638532214	-42.009741793997875
90	-69.62017812280035	-55.66004909826426	-49.699306425976715	-42.14478000124848
91	-69.76412703271636	-55.80357745510848	-49.84153625005352	-42.278538828708264
92	-69.90650307689528	-55.94554655722924	-49.982248519556975	-42.41104001812583
93	-70.04734025219318	-56.085989820691736	-50.12147488818317	-42.542304840176996
94	-70.18667146512308	-56.224939601854366	-50.259246041834245	-42.67235410402687
95	-70.32452857798287	-56.36242724157864	-50.39559173714864	-42.8012081669371
96	-70.46094245256951	-56.4984831071639	-50.53054083816061	-42.92888694388385
97	-70.59594299162981	-56.633136632145835	-50.664121351195305	-43.055409917156204
98	-70.72955917818665	-56.76641635408744	-50.79636045809871	-43.18079614590865
99	-70.86181911287012	-56.898349950482626	-50.9272845478953	-43.305064275645215
100	-70.99275004937391	-57.02896427288388	-51.056919246960604	-43.428232547615444
